A new technique to incorporate multiple fermion flavors in tensor renormalization group method for lattice gauge theories

We propose a new technique to incorporate multiple fermion flavors in the tensor renormalization group method for lattice gauge theories, where fermions are treated by the Grassmann tensor network formalism. The basic idea is to separate the site tensor into multiple layers associated with each flavor and to introduce the gauge field in each layer as replicas, which are all identified later. This formulation, after introducing an appropriate compression scheme in the network, enables us to reduce the size of the initial tensor with high efficiency compared with a naive implementation. The usefulness of this formulation is demonstrated by investigating the chiral phase transition and the Silver Blaze phenomenon in 2D Abelian gauge theories with $N_{\rm f}$ flavors of Wilson fermions up to $N_{\rm f}=4$.

==> pgf/N1Z2scaling.dat <==
k	L128	L64	L32	L16	L8	L4	L2	L1
0.387499573750469	3.14895020004855	3.14861181933598	3.14664613470216	2.96771785576774	2.30991005845519	1.16174558474615	0.337915561980549	0.0498913641797272
0.386999599842414	3.22944628451636	3.23033189021285	3.22344330753088	2.99906386413681	2.30819239125213	1.15167505824401	0.334654112319525	0.0491348959132974
0.386499644710202	3.32562591634906	3.32639855235888	3.31107233052861	3.03892409187909	2.30544757448388	1.14150029728413	0.331394326896483	0.0483789105011673
0.385999638704338	3.43286984191181	3.43423676588789	3.40512456069137	3.0796601159214	2.30164389326648	1.13122306703249	0.328136304362166	0.0476234153129902
0.385499661531297	3.5514744948157	3.55384806436694	3.50296821685723	3.11619821036132	2.29675092938615	1.1208452005626	0.32488015589889	0.0468684297128124
0.384999717987707	3.68428145171513	3.69056662534213	3.59905179534066	3.15211076822291	2.85303785861158	1.11036856450887	0.321625987914412	0.0461139696931508
0.384499738924677	3.84359505667043	3.84233309764351	3.7416850354429	3.18104502847396	1.70346589296799	1.09979508170178	0.318373901369823	0.0453600421231595
0.38399972966419	4.01676193889792	4.01093563817239	3.79788436320686	3.21146917148955	2.27636824704078	1.08912463020951	0.315123367846487	0.0446065195252441
0.383499695501242	4.23289308598857	4.19392835471581	3.92841155828486	3.23691093740458	2.26683505650983	1.0783613127325	0.311875134534339	0.0438535656856108
0.382999641703835	4.49930668682409	4.45022437837021	4.03456203174548	3.25839867230679	2.25606882763368	1.0675050734917	0.308628672118018	0.0431010447887574
0.382499573512976	4.83130087093674	4.68013389578534	4.13505543466943	3.27544890629821	2.24405010885875	1.05656014017053	0.305384721515138	0.0423491182971229
0.381999569104486	5.25561498451503	4.93679088983736	4.22606626057761	3.28759699995769	2.23075607982756	1.04552868592272	0.302143393069466	0.0415978033955997
0.381499633092728	5.78167918316494	5.18624225911665	4.30325948286747	3.2944009856805	2.21615780807024	1.03441291268851	0.298904786335127	0.0408471105200011
0.38099969748624	6.41693229860338	5.48146903120854	4.42936960612885	3.31340986844904	1.89175551516704	1.02321508220116	0.295669011822913	0.0400970578638391
0.380499767419517	6.60040648243708	5.45794001206638	4.33287528769577	3.27261146240077	2.49484354479191	1.01193530206887	0.292435549109742	0.0393475154069244
0.379999775800132	6.59224720062916	5.55816780546434	4.40478664977353	3.27522792369246	2.16395811402203	1.0005758707416	0.289204502402706	0.0385984913732383
0.379499728278194	6.05145896911874	5.47573496689909	4.38427463287927	3.26493271054483	2.14309318328707	0.989139145190411	0.285975989594983	0.0378500064483233
0.378999702295734	5.24953382406159	5.21234403179493	4.33253216672074	3.23568385980387	2.11972087259535	0.977627510891546	0.282750122213504	0.0371020801816843
0.378499702877733	4.48720450906704	4.90226651830678	4.25005508903127	3.20396728335705	2.09317134996422	0.966045600137344	0.279527618325776	0.0363548602040764


==> pgf/N1Z4scaling.dat <==
m	k	L128	L64	L32	L16	L8	L4	L2	L1
-0.709676	0.387499573750469	3.14850374399498	3.14816639428165	3.14618149679177	2.96745841813347	2.31500276611777	1.16174559019391	0.337915567748975	0.0498913673843043
-0.708009	0.386999599842414	3.22966871100341	3.2305538030534	3.22367479226466	2.99919311757666	2.30565519243653	1.15167505632783	0.334654110403342	0.0491348949548736
-0.70633775	0.386499644710202	3.32562591508141	3.32639855109136	3.31107232926109	3.03892409061157	2.30544757321636	1.14150029601647	0.331394325628898	0.0483789092335162
-0.704662	0.385999638704338	3.43286984474956	3.43423676872564	3.40512456352925	3.07966011875929	2.30164389610436	1.13122306987038	0.32813630720005	0.0476234178358033
-0.702982	0.385499661531297	3.55147449136213	3.55384806091323	3.50296821340353	3.11619820690761	2.29675092593244	1.12084519710889	0.32488015244512	0.0468684275140164
-0.70129775	0.384999717987707	3.68428145546138	3.69056662908851	3.59905179908691	3.15211077196916	2.85303786235783	1.11036856825512	0.321625991348961	0.0461139712540461
-0.699609	0.384499738924677	3.84359505232185	3.84233309329506	3.7416850314046	3.18104502412551	1.70346588861941	1.09979507766348	0.318373897952687	0.0453600396391093
-0.69791575	0.38399972966419	4.01676194353198	4.01093564280619	3.79788436722291	3.21146917612348	2.27636825167484	1.08912463391702	0.315123371244601	0.0446065229232926
-0.696218	0.383499695501242	4.23289308168521	4.19392835041258	3.92841155428923	3.23691093310123	2.26683505220647	1.07836130935154	0.311875131153383	0.0438535629186084
-0.69451575	0.382999641703835	4.49930669201885	4.45022438356497	4.03456203694024	3.25839867719633	2.25606883252322	1.06750507838033	0.308628676396203	0.0431010478440365
-0.692809	0.382499573512976	4.83130086394279	4.68013388879139	4.13505542767548	3.27544889991244	2.24405010247299	1.05656013317658	0.305384715737561	0.0423491134322153
-0.691098	0.381999569104486	5.25561498875604	4.93679089407837	4.22606626481863	3.28759700389564	2.23075608376552	1.04552868986145	0.302143396402144	0.0415978064252836
-0.68938275	0.381499633092728	5.78167918316326	5.18624225911497	4.30325948286578	3.29440098567882	2.21615780806856	1.03441291298832	0.298904786634871	0.0408471105190961
-0.687663	0.38099969748624	6.41693229710619	5.48146902971123	4.42936960463166	3.31340986695172	1.89175551366985	1.023215081003	0.295669010923967	0.0400970575639758
-0.68593875	0.380499767419517	6.60040648422475	5.45794001385431	4.33287528948357	3.27261146418857	2.49484354657959	1.01193530355829	0.29243554970572	0.0393475157044629
-0.68420975	0.379999775800132	6.59087690745886	5.55733680416326	4.4021011712905	3.27496482722655	2.16682837988704	1.00057586985163	0.289204502401872	0.0385984907807133
-0.682476	0.379499728278194	6.05418930290487	5.47739075077533	4.38962549988618	3.2654569326005	2.13737411809291	0.989139144307349	0.285975988416778	0.0378500064490268
-0.68073775	0.378999702295734	5.24817375605278	5.21151923225598	4.32986672536949	3.2354227282331	2.12256972624729	0.97762751147954	0.282750123094347	0.0371020804752986
-0.678995	0.378499702877733	4.48720450994109	4.9022665191807	4.25005508990532	3.20396728393971	2.09317135113031	0.966045601303428	0.27952761861717	0.0363548604954065


==> pgf/N2U1K4scaling.dat <==
m	k	L128	L64	L32	L16	L8	L4	L2	L1
-0.54650575	0.343998608869626	2.93734335414206	2.93731641884656	2.937355616304	3.09652716218487	5.69035729563957	5.80516372775958	-1.06785580591355	-0.238581283565856
-0.542268	0.342998575869913	3.54286947612052	3.5427980579522	3.54269737638224	3.78244596345141	5.6452894487686	0.54902032279071	169.608644619916	-0.282901657394629
-0.5380055	0.341998550610143	3.0878281549002	3.08790873535723	3.08842171614677	3.67630903281166	8.94387626414753	6.43910963591979	-335.612417359901	-0.153180128253814
-0.533718	0.340998525522376	3.8672537984936	3.86725912677307	3.87189814879995	3.66144000157021	6.4190921825138	3.36916640176556	166.09708791171	-0.283336589628359
-0.5294055	0.33999855160617	4.28058672136464	4.28045305995196	4.27740355548562	5.30009697508837	8.6567814278011	0.375794711563374	0.306381665041176	-0.240991255358767
-0.5250675	0.33899856434108	4.34784039617477	4.3478729510458	4.36049785207367	6.28997080779417	8.21720547919419	3.65314588194434	-0.829920378975659	-0.241566219037843
-0.5207035	0.337998501314645	4.96249229897338	4.96248109999418	5.03107724249375	7.180768221546	9.15200484997077	3.87887956627375	0.785198812982354	-0.242130232278132
-0.51631375	0.336998472554423	5.73379815573007	5.73384789789284	5.9294438793554	9.08060455820874	8.81646154260086	2.61429751303444	2.40486964147837	-0.242683228838878
-0.51189825	0.335998529670434	6.65451992594287	6.65482084815531	7.24533374994966	12.0081907494255	10.7508683683695	2.11936320657573	-4.32814971561318	-0.243225224769582
-0.50745625	0.33499855531873	6.94182949456973	6.94630458327811	7.94418996799714	12.6896665881707	6.16442732542088	0.600227511465326	4.36239039035433	-0.243756246542538
-0.50298725	0.333998491328815	10.9526400837255	11.179609560803	14.448266231169	19.5430186204714	10.8915798420845	22.619971340979	-2.01463415378358	-0.244276343908134
-0.4984915	0.332998447894234	15.5754004906527	18.8072835537659	27.4233597188071	17.4333154875717	6.65384376035637	0.547234719252832	-0.0391009576486516	-0.244785464214776
-0.493969	0.331998478118976	72.5364164807867	66.2058763988742	44.7327352306979	24.0488964585982	12.210706801878	-14.4085771591166	-1.20752048203826	-0.245283622200565
-0.489419	0.330998470125071	29.8750537379183	32.0407004602648	31.2618006470085	20.1134563475962	9.09068346443785	2.06465392424777	2.61548007840155	-0.245770836353986
-0.48484125	0.329998424257524	7.2386213991933	7.90032082206869	13.5428119358183	13.4917087014975	6.92224552109822	1.18112538573497	-3.41428856924087	-0.246247129819085
-0.480236	0.328998449759305	4.79701401782253	4.83315898732843	6.66867830179634	10.9153096550991	7.34461467055615	2.7062147002239	2.07230966040798	-0.246712479435159
-0.47560275	0.327998492518928	3.38013806351859	3.38154148936965	3.65732611093227	8.23606365443642	6.67628895960235	1.79763436446126	-0.286534945154533	-0.247166911256631
-0.470941	0.326998500384877	4.85306353926189	4.85503782640864	5.52669679713572	7.82236706369415	7.21549151840443	-12.6119720994362	0.308544539082582	-0.247610440627456
-0.4662505	0.325998476283122	-2.83476235235855	-2.83476431661666	-2.78733025968422	-0.384953359877157	1.69849982725419	16.784049147277	0.142867785075232	-0.248043112936438


==> pgf/N2Z2scaling.dat <==
k	L128	L64	L32	L16	L8	L4	L2	L1
0.343998608869626	3.2828914330635	3.26772973135116	3.19565178189915	3.52732403221865	6.40837554526032	10.0086619071358	7.22206396889914	-0.250677222937506
0.342998575869913	4.6792638875032	4.69543450959309	4.73906832921398	5.00208792645414	5.91805979514957	2.34470184000799	46.2235580229173	-0.251009418731706
0.341998550610143	2.54060267293311	2.53256511045388	2.5783844348488	3.24676228900358	6.63525990283788	-0.66206659080388	-36.4691139319434	-0.251329949978852
0.340998525522376	2.63024942049844	2.63028054199007	2.59214475588386	3.97627339214379	8.03759093709808	4.26181289785534	-6.84278214238768	-0.251638786991316
0.33999855160617	7.3059547414785	7.30593479441207	7.22389640596245	8.81797527861289	5.8874951948215	3.06250256670548	-0.31883731401224	-0.251935973395859
0.33899856434108	2.29476727938063	2.29491258757421	2.41317552734064	5.8806154118839	8.38269171942409	0.837735192083126	22.1853450135034	-0.252221506145093
0.337998501314645	7.60612914662532	7.60645300391875	7.8575773731094	12.2942594402716	7.92744350853262	8.01399789005252	-16.4581404240507	-0.252495426057139
0.336998472554423	5.31214099271934	5.32072938613197	7.34536714519175	13.4620012013615	10.2433558535662	5.1608758507121	-9.14813200848736	-0.252757711520797
0.335998529670434	11.72161089248	13.1165735151588	21.9920467671384	17.9683202255973	7.21945259694727	-3.41651943153388	52.7543035255285	-0.253008383182275
0.33499855531873	91.8966799535167	83.0895041594507	48.3288263209332	20.1118351792933	6.8613851742315	6.35114732628539	-68.7225027747351	-0.253247463118016
0.333998491328815	27.3526110217223	34.4239548920295	46.5708277136869	21.7225696592355	8.00315587621936	-3.73784152412517	54.8219607406505	-0.253474986987429
0.332998447894234	11.3805366291608	11.7441443248697	21.1722043408331	22.3653965082383	10.7309934479321	8.03385374600896	-25.5503477073143	-0.253690944835817
0.331998478118976	0.516383339618314	0.202619014796407	1.21685558475242	14.5158760294227	5.55941300770289	3.78824046169208	-18.181693491067	-0.253895354928383
0.330998470125071	0.989113392815612	1.24912431842801	1.40532089961396	10.9755961364774	6.91291589616294	-1.61529753617263	26.603386011376	-0.254088241258004
0.329998424257524	0.268392346523376	0.336740304665504	1.4719530974577	6.3218379108131	6.77598290233572	3.66870600576022	2.62080835427857	-0.254269626188919
0.328998449759305	11.2817410974464	11.177815235583	10.537019325536	13.8260932676283	11.2260695088288	5.41678909311184	-7.07075536080311	-0.254439518314151
0.327998492518928	-8.22008480183785	-8.2111752044161	-8.08960404646935	-5.67087035732543	0.626658270557477	-3.36041305766452	-12.4691032109107	-0.254597942684147
0.326998500384877	4.04305944716755	4.04850089138853	3.67634793144316	4.8383889610925	6.16192794706193	3.88571566008818	11.9471628225326	-0.254744921571701
0.325998476283122	3.99832616597266	4.00652404096211	4.31600283055884	4.76800569408224	7.67502531804663	8.54573751383935	-28.5208534043034	-0.254880489703129


==> pgf/N2Z4scaling.dat <==
k	L128	L64	L32	L16	L8	L4	L2	L1
0.343998608869626	3.30731215232992	3.30731954261252	3.30744716905689	3.90657580616322	8.54384849662391	26.2318720255629	-72.8159062426155	-0.248587180851827
0.342998575869913	3.17781157986773	3.17774281815141	3.17796801384942	2.74744417781163	3.86014126264871	-9.19801614405217	182.589252317059	-0.24909266763086
0.341998550610143	3.4900792688855	3.49011342923656	3.49090642234888	4.35293463738107	8.22105740501922	3.41665950384404	-117.354852471428	-0.24958713191947
0.340998525522376	3.86953912697654	3.86955070903996	3.87270152720654	4.17956346850167	8.26920180465741	8.29219480541163	-44.3113541099156	-0.250070524034919
0.33999855160617	4.27193025241972	4.27184693037003	4.28174888037336	5.07532606426954	8.33709518471672	3.66260583712298	181.963850264458	-0.250542901556293
0.33899856434108	3.80952377018086	3.8095011957762	3.833721309646	5.35183303397997	6.01306954500011	-4.5125121113429	-216.468161997637	-0.251004254431944
0.337998501314645	5.77344874352253	5.77349882577013	5.81532907769293	8.40733467439435	13.4636096408358	9.74844982968276	16.9599076375106	-0.251454633208133
0.336998472554423	4.90963934657467	4.90957430985035	5.08551617532501	7.61086579884848	4.63711858244001	-1.24771734077202	184.135348747262	-0.251893995612992
0.335998529670434	6.81781858182858	6.81807840734464	7.39224783800009	11.904810488999	11.2803961113994	7.90848872152303	1.310684181563	-0.252322364926963
0.33499855531873	8.57613986548562	8.58123895561378	9.78869608955549	16.6735480534306	11.8599294300368	-3.62098979442234	-191.633211443847	-0.252739760020283
0.333998491328815	9.00564913238976	9.2498464232304	12.1151521418058	15.1674708171938	5.66948916529291	4.39407389377744	88.1908420150665	-0.253146238057509
0.332998447894234	17.1904280209659	20.5699331144506	29.6582352991279	20.5209318255827	8.58046915329905	34.5877916686323	-74.717090488449	-0.253541754414237
0.331998478118976	72.0113856240123	65.3207073350397	43.3622074438016	22.2329811729825	11.1630617935027	-26.8382613633815	126.426851730246	-0.253926335848446
0.330998470125071	28.929626011619	31.3060237185505	30.7954483541097	19.6856121543545	8.73406949307095	-21.5283111544823	-29.8792322022731	-0.25430000193672
0.329998424257524	7.29558180258727	7.93672805602057	13.6583248016267	14.0746012710375	6.71177467647222	43.4839376824648	-56.5350610564041	-0.254662776576695
0.328998449759305	5.36919942811534	5.41150105187306	7.10689662188837	10.8405997604643	8.00078281549187	-33.8966756346745	-64.1178557768243	-0.255014654942041
0.327998492518928	2.44677354545918	2.44823714568923	2.77398210789396	7.682315888348	6.40377861532655	16.0518124575581	249.00760669927	-0.255355659852865
0.326998500384877	1.61389932099996	1.61421466309885	2.26941502067683	4.69843840893923	3.62671264736744	16.6747692852663	-167.266529724218	-0.255685814252216
0.325998476283122	2.41624506646481	2.41623512137729	2.47492737175111	4.4858237114493	7.11776452490346	-30.5609720676994	-65.7625038730416	-0.256005162603363


==> pgf/Nf2dP.dat <==
mu	l1	l2	l4	l8	l16	l32	l128
0	0	0	0	0	0	0	0
0.06	0.000731574379701172	0.00042917239944984	1.68573789007809E-05	1.35013551609831E-05	1.36173730709288E-05	1.36248060709221E-05	1.36243627100185E-05
0.12	0.00293361210890097	0.00247406956438923	2.71670397804513E-05	-1.56507720401322E-05	-1.5277620059706E-05	-1.55724182899775E-05	-1.55728964390534E-05
0.18	0.00662802363730108	0.00591695155159044	7.09601217696587E-05	5.80359732609281E-05	5.8116938451036E-05	5.78041309093891E-05	5.77969884609786E-05
0.24	0.0118512115799998	0.01116839738072	0.000345345140869924	0.00010671998608025	0.00010686451065034	0.000106605732849374	0.000106583408941319
0.3	0.0186538855555014	0.016757240226319	0.000760188426029984	0.00023263773306148	0.000231985763480935	0.000231750917700779	0.000231706290270139
0.36	0.0271007774445007	0.0258604825191302	0.00150186268927044	0.000338774367010686	0.000338181453530595	0.000337902772180598	0.000337904414219992
0.42	0.0372702325560006	0.0364179375935691	0.00263329261631995	0.000442935517790843	0.000436633652711294	0.000436352139370655	0.000436353340910856
0.48	0.0492536467568012	0.0487604081499491	0.00434461645678041	0.000559174452661182	0.000520775477470536	0.000520405148579428	0.000520407655240973
0.54	0.0631547156134005	0.0642091808961496	0.00779695328430918	0.000587741021771393	0.000466078395570335	0.000465697278700716	0.000465676944861215
0.6	0.0790884595356012	0.0833582084833502	0.0130823441690691	0.000870323206260792	0.000522158700199782	0.000521663376011006	0.000521615563711109
0.66	0.0971799894217007	0.10579535044365	0.0220839234469707	0.00286983354784986	0.00197656537052993	0.00197292925921033	0.00197288013250052
0.72	0.117562981019901	0.135603883464549	0.0329164766670598	0.00479770428048987	0.00260321678246989	0.00255378137918072	0.00255373270957016
0.78	0.140377833731801	0.166847576610749	0.0485093877338798	0.0081906553093809	0.00293692669720969	0.00254848439132083	0.00254452005920136
0.84	0.1657695013244	0.20293718661995	0.0690187901596904	0.0152363805273001	0.00435672665775044	0.00221789792077054	0.00199927866687055
0.9	0.193884998134001	0.24301982841695	0.0965268615094796	0.0292526152837311	0.0124769330516905	0.00695855596410944	0.00507549758684966
0.96	0.224870604537301	0.290225485729749	0.12833679076658	0.0510697377487013	0.0328023774044901	0.02825691971411	0.0275024400026709
1.02	0.2588688188841	0.341062366920751	0.164545455546421	0.0807743489394799	0.062989708370301	0.0591193653090603	0.0586490319083701
1.08	0.2960151282164	0.39438961753325	0.207960040567119	0.119939059640821	0.10235317686733	0.0986186269734102	0.0982028915593798
1.14	0.336434694808601	0.45165563247935	0.25937393517032	0.167496559881631	0.149860616879671	0.145924048491601	0.145551711872901
1.2	0.380239077210501	0.51258578428415	0.321482007897419	0.22656786416181	0.20589374941661	0.201795579056011	0.20137320197815
1.26	0.4275231201838	0.57692815777825	0.394663016018219	0.29797606242651	0.27333096074311	0.267890006759711	0.26708922145815
1.32	0.4783621549893	0.64425931028955	0.47673897412732	0.38579278870691	0.359967006744011	0.35164100179491	0.34920040128905
1.38	0.532809647828501	0.71585738500225	0.565368249444321	0.48776292246481	0.47099531171631	0.467881732479011	0.467611975731851
1.44	0.590895418872801	0.791433433278749	0.66093941201092	0.598690811252311	0.59023546639731	0.589694674630211	0.58968914897215
1.5	0.6526245276421	0.86932098696745	0.76198957421882	0.71507336940911	0.71164454511481	0.711575991874611	0.711575860326651
1.56	0.7179768844485	0.953689253647751	0.86756964125772	0.83465994644691	0.83327894263091	0.833269689194911	0.833269620585851
1.62	0.786907605486901	1.04207613588815	0.977342311165719	0.955316706789011	0.95479781873061	0.95479618862341	0.954796120616951
1.68	0.8593480851249	1.13507790562055	1.09039579724922	1.07635359148541	1.07617549227831	1.07617486501151	1.07617479701455
1.74	0.9352077175165	1.23868690031835	1.22002280571252	1.21283953464031	1.21279042107331	1.21278989465101	1.21278982665415
1.8	1.0143761649178	1.33677206549285	1.33802934054552	1.33439474653451	1.33438440042171	1.33438388180021	1.33438381380335
1.86	1.0967260451173	1.43976416183025	1.45675499154472	1.45528691963151	1.45528284879461	1.45528233045711	1.45528226246025
1.92	1.1821158968966	1.54546213451525	1.57628026562252	1.57586789224811	1.57586608133491	1.57586556303391	1.57586549503705
1.98	1.2703932805851	1.65362213928105	1.69612186280092	1.69626831910321	1.69626708376661	1.69626656546961	1.69626649747275
2.04	1.3613978793793	1.76158791503315	1.81270221757422	1.81318050179171	1.81317976259761	1.81317924430181	1.81317917630495
2.1	1.4549644839542	1.87401088710545	1.93240989135012	1.93316599875651	1.93316541438111	1.93316489608551	1.93316482808865
2.16	1.5509257652487	1.98796946165325	2.05225078909482	2.05316131519641	2.05316078747911	2.05316026918351	2.05316020118665
2.22	1.6491147653152	2.10319018372815	2.17193317984042	2.17291298772121	2.17291246425041	2.17291194595481	2.17291187795795
2.28	1.7493670612136	2.22047039442135	2.29187358754442	2.29289034191671	2.29288980212931	2.29288928383371	2.29288921583685
2.34	1.8515225800906	2.33706045173385	2.41181686401582	2.41287054235371	2.41287002624231	2.41286950794671	2.41286943994985
2.4	1.9554270634272	2.45467032104395	2.53207141697032	2.53314976734961	2.53314925163411	2.53314873333851	2.53314866534165
2.46	2.0609331942317	2.57152216425445	2.65216175352772	2.65324990028711	2.65324938475961	2.65324886646401	2.65324879846715
2.52	2.1679014125157	2.69048299736995	2.77216474575982	2.77325484855931	2.77325433305381	2.77325381475821	2.77325374676135
2.58	2.2762004519509	2.80964082897045	2.89216883176492	2.89325859154741	2.89325807604761	2.89325755775201	2.89325748975515
2.64	2.3857076346724	2.92852913299755	3.01244962981922	3.01354073501321	3.01354021951591	3.01353970122031	3.01353963322345
2.7	2.4963089624141	3.04768793778625	3.13177429120022	3.13285873259661	3.13285821709841	3.13285769880281	3.13285763080595
2.76	2.6078990412225	3.16732403865095	3.25175276624722	3.25283573113351	3.25283521563591	3.25283469734031	3.25283462934345
2.82	2.7203808745356	3.28722141736245	3.37169956184782	3.37277922865931	3.37277871316231	3.37277819486671	3.37277812686985
2.88	2.8336655560045	3.40712032816575	3.49168213548062	3.49276020321131	3.49275968771441	3.49275916941881	3.49275910142195
2.94	2.9476718895247	3.52696645791335	3.61167020122462	3.61274703246061	3.61274651696361	3.61274599866801	3.61274593067115
3	3.0623259598936	3.64692099646275	3.73165622802662	3.73273185209861	3.73273133660161	3.73273081830601	3.73273075030915


==> pgf/Nf2dPTRG.dat <==
mu	l2	l4	l8	l16	l32	l64	l128
0	0	0	0	0	0	0	0
0.06	0.0064403238329902	0.00242976587006005	0.00242982695120997	0.00242978033317964	0.00242977620111962	0.00242977522530996	0.00242977498756947
0.12	0.00786498230079946	0.00198838390293954	0.00188952658166031	0.00188945838144949	0.0018894542494996	0.00188945327368995	0.00188945303594945
0.18	0.0121847355134497	0.000959862906490194	0.000699637120930241	0.000699475366999991	0.000699471235029669	0.000699470259220014	0.00069947002147952
0.24	0.0179993998093702	-0.000327367912650089	-0.00090548923376943	-0.000905868456279713	-0.000905872588869983	-0.000905873564679638	-0.000905873802420132
0.3	0.0249086374600695	-0.0017643998223198	-0.00284842536957974	-0.00284965922594971	-0.00284966337401027	-0.00284966434981992	-0.00284966458756042
0.36	0.0336341186365194	-0.00316228535382024	-0.00505062737425011	-0.00505578970937037	-0.00505579394877032	-0.00505579492457997	-0.00505579516232046
0.42	0.0441919525908094	-0.0034047222973701	-0.00699934757942966	-0.00701411262760043	-0.0070141174469498	-0.00701411842275945	-0.00701411866049995
0.48	0.0575502999490798	-0.00364724065128019	-0.00966196278405995	-0.00970935074160995	-0.0097093601689302	-0.00970936114473986	-0.00970936138248035
0.54	0.0682881856464803	-0.00667048311387042	-0.0163730769323696	-0.0165200797078997	-0.0165201314703305	-0.0165201324462503	-0.0165201326839908
0.6	0.0877036563323195	-0.00331275338144987	-0.01906249457637	-0.0194591856909501	-0.01945992089626	-0.0194599218862397	-0.0194599221239802
0.66	0.113575857363529	0.00397244436260014	-0.0220256500803	-0.0231168711940404	-0.02312580834157	-0.0231258101334602	-0.0231258103712006
0.72	0.14175844756958	0.0127983075527602	-0.0234563459152195	-0.0261741623869902	-0.0262439746409502	-0.0262440680444502	-0.0262440682824803
0.78	0.17431751891174	0.0271278643168298	-0.0226988386685099	-0.02920711596256	-0.0297077586937107	-0.0297154067979601	-0.0297154117623606
0.84	0.21074758785869	0.0463765294070999	-0.0167682556416695	-0.0293995465891905	-0.0320707170663406	-0.0323884447014402	-0.03239850174878
0.9	0.24487054324904	0.0674459125914595	-0.00916892309136941	-0.0286731471359198	-0.0343232687338206	-0.03564402528482	-0.0358517881245408
0.96	0.29110522810819	0.10085689925356	0.0141444183352704	-0.00550169878095996	-0.00997832124363995	-0.0108861308716097	-0.0109391998994903
1.02	0.341796436687821	0.14086677857298	0.0466240566392999	0.0285992903932994	0.0246578716468697	0.0238308072019597	0.0237936220291699
1.08	0.39402354067602	0.18832895235764	0.0907749778766904	0.0705324746501796	0.0663841446641298	0.0654432510110699	0.0653401378178993
1.14	0.451085432226281	0.2504716055849	0.15037993634414	0.12754219832127	0.122557908804549	0.12147492547073	0.12138923827082
1.2	0.51341951220947	0.3247502377283	0.22677725408527	0.19951320315086	0.19246250821886	0.19079033749276	0.19041171802643
1.26	0.579431478348489	0.40627071193951	0.32096988566542	0.29975124058979	0.294415431061959	0.29349218174845	0.29340476317155
1.32	0.651043572779329	0.49437821898151	0.42535222337501	0.41362699457072	0.41241832226781	0.41238851718151	0.412388475779069
1.38	0.72557922231565	0.58987860235084	0.536992024316591	0.53143996928135	0.5312506266665	0.53125002380639	0.53125002355344
1.44	0.804378613392361	0.69046374464269	0.65224956858197	0.65002956277995	0.650002271035019	0.65000225829842	0.65000225806067
1.5	0.88317664877826	0.79157143682755	0.769361395369371	0.768901384584839	0.7689005430981	0.768900542113871	0.76890054187613
1.56	0.97076768716669	0.90207661544008	0.887637686106419	0.88746507268332	0.88746495324771	0.88746495227174	0.887464952034
1.62	1.06240667095497	1.01505119090825	1.00601834214906	1.00595343614517	1.00595341618065	1.00595341520483	1.00595341496709
1.68	1.15783918735181	1.12992118128968	1.1243962086253	1.12437268668408	1.12437268046369	1.12437267948788	1.12437267925014
1.74	1.22825768468046	1.24505423613397	1.24329641698243	1.24329497506087	1.24329497092686	1.24329496995105	1.24329496971331
1.8	1.33542071455746	1.36237941687984	1.36154297400338	1.36154246041154	1.36154245627935	1.36154245530354	1.3615424550658
1.86	1.44459599748905	1.48002322245005	1.47975392844376	1.47975377736397	1.479753773232	1.47975377225619	1.47975377201845
1.92	1.55547867763939	1.59785755306039	1.59793451296635	1.59793446491872	1.59793446078677	1.59793445981096	1.59793445957322
1.98	1.66777490987322	1.71580611869621	1.71609270508224	1.7160926894619	1.71609268532996	1.71609268435415	1.71609268411641
2.04	1.78127280413385	1.83381911378615	1.83423546951491	1.83423546540218	1.83423546127024	1.83423546029443	1.83423546005669
2.1	1.89567715950281	1.95187948298146	1.95236913274481	1.95236913288302	1.95236912875108	1.95236912777527	1.95236912753753
2.16	2.01085794228194	2.06996731791856	2.0705002760254	2.07050027775277	2.07050027362083	2.07050027264502	2.07050027240728
2.22	2.12666347125191	2.18807647056503	2.18863501726066	2.1886350195817	2.18863501544976	2.18863501447395	2.18863501423621
2.28	2.24294792934866	2.30620503263114	2.30677916197384	2.3067791641465	2.30677916001456	2.30677915903875	2.30677915880101
2.34	2.35972645744476	2.42435568020067	2.42493730203973	2.42493730429062	2.42493730015868	2.42493729918287	2.42493729894513
2.4	2.47676901031726	2.54252851581368	2.54311495329153	2.54311495556981	2.54311495143787	2.54311495046206	2.54311495022432
2.46	2.59408302477706	2.66072792090848	2.66131698936113	2.66131699164721	2.66131698751527	2.66131698653946	2.66131698630172
2.52	2.71162030097446	2.77895714551538	2.77954750973743	2.77954751202541	2.77954750789347	2.77954750691766	2.77954750667992
2.58	2.82934299448296	2.89721928860948	2.89781019523743	2.89781019752531	2.89781019339337	2.89781019241756	2.89781019217982
2.64	2.94710474364856	3.01535495739758	3.01594369016383	3.01594369244631	3.01594368831437	3.01594368733856	3.01594368710082
2.7	3.06409756238146	3.13229651988708	3.13287159173643	3.13287159398971	3.13287158985777	3.13287158888196	3.13287158864422
2.76	3.18226309630946	3.25073598809818	3.25131173995763	3.25131174221171	3.25131173807977	3.25131173710396	3.25131173686622
2.82	3.30053899451246	3.36921158050658	3.36978759340893	3.36978759566321	3.36978759153127	3.36978759055546	3.36978759031772
2.88	3.41889972640196	3.48772588706478	3.48830207901043	3.48830208126481	3.48830207713287	3.48830207615706	3.48830207591932
2.94	3.53733840365306	3.60628088056288	3.60685719453993	3.60685719679451	3.60685719266257	3.60685719168676	3.60685719144902
3	3.65584634324596	3.72487813416138	3.72545454149323	3.72545454374791	3.72545453961597	3.72545453864016	3.72545453840242


==> pgf/Nf2rho.dat <==
mu	l1	l2	l4	l8	l16	l32	l128
0	0	0.000902565586328545	1.91764569260992E-05	3.8999114915228E-05	2.28646159191233E-05	2.29886245891227E-05	2.29715114929974E-05
0.06	0.0244467675741748	0.0206172463699102	0.000226391998170428	-0.000130423100334435	-0.00012731350049755	-0.000129770152416479	-0.000129774136992111
0.12	0.0491370771466659	0.045731492934505	0.000450856190573982	0.000371121817499542	0.000370829711500894	0.000368161040320558	0.000368105214591334
0.18	0.0743133289258235	0.0724527318027561	0.0026514841757456	0.00101975631766985	0.00101785108925038	0.0010181512594946	0.0010179692115031
0.24	0.100215515985003	0.0903357389560711	0.00574356920216938	0.0014550146650046	0.00144890687524916	0.00144955655659492	0.00144924418174301
0.3	0.127079715537507	0.122434042820085	0.00963764623667096	0.00193378650775363	0.00192764119066879	0.0019274753277602	0.00192767504398894
0.36	0.15513622500416	0.163839144727085	0.0156092015857497	0.00175248153941136	0.00170539907691965	0.0017050101805823	0.00170539208867263
0.42	0.184607244269171	0.190832713590157	0.0236896147292498	0.0018366673804208	0.00152161686616618	0.00152085313665692	0.00152086034184151
0.48	0.215704025478332	0.23159369418817	0.043030505566577	0.00120671253317125	0.00024537285715868	0.000244542827750512	0.000244363366252998
0.54	0.248623439823333	0.288315002778342	0.0728143976024054	0.00259290627999675	1.1526856077045E-05	1.04852285964796E-05	1.0065903917796E-05
0.6	0.283543948402502	0.346551412895835	0.119058084688846	0.0190174377173206	0.0125873914579966	0.0125602665042468	0.0125600265636609
0.66	0.320621012369167	0.435380624843325	0.165284437483256	0.0327281756185756	0.0173421506855842	0.016934316693081	0.0169343095488254
0.72	0.359982035917502	0.508768551392495	0.220212202390909	0.044340181346092	0.00800301105566466	0.00479629276758746	0.00476366605584033
0.78	0.401721002537488	0.561110859628341	0.300852612438588	0.086988968723419	0.0146125822940046	-0.00279902882008483	-0.00462045035583003
0.84	0.445893036685	0.634768765051671	0.400145614796665	0.175516333119585	0.0795000529540069	0.0367505964399051	0.0210914793970692
0.9	0.492509193440845	0.72740249258166	0.494316671724082	0.298611310178343	0.237047089556164	0.216991848277829	0.212526344465003
0.96	0.541531839584157	0.817021154198342	0.566821616974507	0.429347780464573	0.420939794321755	0.434673411207924	0.446446119346004
1.02	0.592871030659155	0.868034431695837	0.66352708167116	0.573911015767662	0.57958999552367	0.586347560494168	0.589170429639241
1.08	0.64638229937084	0.921610546321657	0.790237330199162	0.72268509118459	0.723924237578085	0.723372359854505	0.724188999704426
1.14	0.701866241617507	0.984968056257503	0.946016394419165	0.888573371008243	0.862838104577331	0.859807934021672	0.859752586823085
1.2	0.759070211459993	1.04393771082417	1.12740900706583	1.087329187874	1.02891953219532	1.01638298556758	1.01281257987707
1.26	0.81769231482333	1.09727938337834	1.29380805191584	1.32687437120917	1.28394381106167	1.24871185615749	1.23189332759083
1.32	0.877387730372507	1.15774356020001	1.42254361188418	1.58155716698583	1.64720292477667	1.6665977143275	1.67102295228084
1.38	0.937777199029174	1.22645102490999	1.53500364903	1.77415018787834	1.91890383044416	1.98378060696084	2.00407289735917
1.44	0.998457331779997	1.27886334971	1.63851103978749	1.89425372453583	2.00541027832083	2.03078549496333	2.03303237162333
1.5	1.05901221313083	1.35213183640834	1.72191857705667	1.966409459955	2.02536230194667	2.02979178803916	2.02983726344751
1.56	1.11902564870667	1.43962624100584	1.79460614122416	2.00202781149918	2.02627728013166	2.02683497290666	2.02683550241917
1.62	1.17809333897	1.51157209977333	1.8568846332625	2.01411370865417	2.02413791372833	2.02420979847166	2.0242098035725
1.68	1.23583426691332	1.63842303691832	2.02233745455667	2.1460235654275	2.14993835285583	2.14994755023	2.14994755030999
1.74	1.29190066494084	1.6807846656025	2.06361286080249	2.15034295874249	2.151740901195	2.15174180657251	2.15174180657334
1.8	1.34598606334001	1.6756438459325	1.97276821526834	2.02039487492667	2.02077023101084	2.02077029838417	2.02077029838417
1.86	1.39783109982334	1.73908390851999	1.98542437564167	2.01227621428	2.01234734094333	2.01234734361416	2.01234734361416
1.92	1.44722696223167	1.78214981209	1.994723927135	2.00817832893083	2.0082019581	2.00820195843749	2.00820195843749
1.98	1.49401652068916	1.80104817098251	1.97018293293083	1.97760507953001	1.9776140105225	1.97761401056584	1.97761401056584
2.04	1.53809336140916	1.83657289853668	1.96906690457667	1.97414733044416	1.97415275512083	1.97415275513249	1.97415275513249
2.1	1.57939904891167	1.88651288850084	1.99623809600501	1.99984011170583	1.9998418740125	1.99984187401416	1.99984187401416
2.16	1.61791901134167	1.90982747185583	1.99602740408582	1.99789157470582	1.99789208224418	1.99789208224418	1.99789208224418
2.22	1.65367746637416	1.93750777306749	1.99685665374666	1.99774188933583	1.99774178875168	1.99774178875168	1.99774178875168
2.28	1.686731789795	1.94891890004749	1.99903070146168	1.99964628860417	1.9996463499325	1.9996463499325	1.9996463499325
2.34	1.71716668511333	1.95166605518834	2.00164857854917	2.00216187860751	2.00216207920666	2.00216207920666	2.00216207920666
2.4	1.74508845117584	1.95384760433834	2.00287407926583	2.00316131611168	2.00316132097749	2.00316132097749	2.00316132097749
2.46	1.77061957573751	1.96510563604999	2.0007777399125	2.0008756767475	2.00087567849749	2.00087567849749	2.00087567849749
2.52	1.79389381432666	1.98432220596666	2.00005898531	2.00007242716917	2.00007242740001	2.00007242740001	2.00007242740001
2.58	1.81505185130583	1.98371779689667	2.00237403382832	2.00238238711582	2.00238238718417	2.00238238718417	2.00238238718417
2.64	1.83423758719334	1.98372590679834	1.99671216196083	1.99666784207667	1.99666784209001	1.99666784209001	1.99666784209001
2.7	1.85159505458417	1.98995754711166	1.99419280356667	1.99412496766917	1.99412496766667	1.99412496766667	1.99412496766667
2.76	1.86726593434582	1.99611232980166	1.99937725539667	1.99933746718917	1.99933746719916	1.99933746719916	1.99933746719916
2.82	1.88138762318334	1.99830241262333	1.99941141027833	1.99937060064834	1.99937060065417	1.99937060065417	1.99937060065417
2.88	1.89409179157584	1.99787533792417	1.99975532814	1.99973169834416	1.99973169834418	1.99973169834418	1.99973169834418
2.94	1.9055033657425	1.99833890247501	1.99978410455001	1.9997637407275	1.99976374072666	1.99976374072666	1.99976374072666
3	1.9157398669775	1.99912523138	1.99977890512833	1.999760034575	1.99976003457583	1.99976003457583	1.99976003457583


==> pgf/Nf2rhoTRG.dat <==
mu	l2	l4	l8	l16	l32	l64	l128
0	0.015004260903669	0.0203326261800862	0.0206874146012466	0.0206873817206669	0.0206873771925853	0.0206873760773293	0.0206873758027489
0.06	0.0655415191733288	0.0165698658578295	0.0157460548471692	0.0157454865120791	0.0157454520791633	0.0157454439474162	0.0157454419662454
0.12	0.0478700973371623	-0.0122491913630822	-0.0144182485856644	-0.0144192080514971	-0.0144192080507496	-0.0144192080507496	-0.0144192080507496
0.18	0.0844534792380891	-0.0192979317965802	-0.0232917984619145	-0.0232943903144101	-0.0232943903197465	-0.0232943903197465	-0.0232943903197465
0.24	0.106032516221832	-0.0227021894067499	-0.0295671874209165	-0.0295761216079142	-0.0295761217419995	-0.0295761217419995	-0.0295761217419995
0.3	0.130289323559577	-0.0236243120097512	-0.034542817837339	-0.0345826771090888	-0.0345826779991694	-0.0345826779991694	-0.0345826779991694
0.36	0.160694292756166	-0.0136693539587525	-0.034591018415416	-0.0347037783470894	-0.0347037839411627	-0.0347037839411627	-0.0347037839411627
0.42	0.199301510938003	-0.00404129414549962	-0.0384277950817487	-0.0387796752686631	-0.0387797185013324	-0.0387797185013324	-0.0387797185013324
0.48	0.200801942130591	-0.027214673470836	-0.0781144112744991	-0.0792163923358272	-0.0792167835281724	-0.0792167835290902	-0.0792167835290902
0.54	0.251277969860331	0.00278739391525266	-0.078337764935917	-0.0812486245778343	-0.0812546727277486	-0.0812546728458319	-0.0812546728458319
0.6	0.377397264308743	0.0886910623039213	-0.0471047762327537	-0.0549732623845056	-0.055047307260329	-0.0550473140600823	-0.0550473140600823
0.66	0.450456593643837	0.134258841118418	-0.0366154278237459	-0.0559581391336679	-0.0565337812057513	-0.0565345513184212	-0.0565345513208341
0.72	0.506180512901751	0.192961832951914	-0.00560990490174884	-0.0507520397376634	-0.0548495862678392	-0.0549133055374999	-0.0549133449263328
0.78	0.574909502409253	0.279818515452831	0.0557340856129166	-0.0268782016850026	-0.0485561868782532	-0.0512031388082497	-0.0512869455524978
0.84	0.587941869477504	0.335983735621914	0.11274929647617	0.00444974022200118	-0.038462583667583	-0.0494051540571657	-0.0511364696848352
0.9	0.669647002079166	0.454003082053833	0.257605616474499	0.199148731735255	0.184103298522505	0.179185948581921	0.178827515410747
0.96	0.807715778656504	0.611840549846006	0.464941497755578	0.477270312743494	0.49150950317242	0.495623604056498	0.497045084614256
1.02	0.857652604731917	0.728933775867335	0.6385879961785	0.633618111926163	0.636353882564747	0.636078182355663	0.635661147644913
1.08	0.910741629487167	0.913373558432663	0.864632330873669	0.824524232733086	0.815833642980665	0.813700985573089	0.813296802013749
1.14	0.994966429445418	1.1368440447555	1.13335230173817	1.07483940417234	1.05065302962275	1.04455905401408	1.04226316840442
1.2	1.06955038435174	1.29832588628842	1.42158291101066	1.43507535223766	1.43214601881175	1.43347713564766	1.43346270750608
1.26	1.14686717141549	1.41356651044341	1.65479141074783	1.7842815951655	1.83296511707458	1.84665149740625	1.84980631460533
1.32	1.21789786639301	1.53006575342775	1.80018448875976	1.93073940576301	1.97362663003784	1.98131535048284	1.98204383651575
1.38	1.2777920051086	1.63404604717651	1.890811210058	1.97002140174358	1.97986623972675	1.98011450930758	1.98011485234668
1.44	1.31331188718842	1.68077362063924	1.93641142543983	1.97884512752907	1.98041597026333	1.98042098589567	1.98042098602242
1.5	1.38657561478608	1.76344058997825	1.96156764603708	1.97862924919475	1.97885568510575	1.978855783111	1.97885578311108
1.56	1.49358351813924	1.86233128400584	1.97214122316408	1.97543376300276	1.97544060902124	1.97544060909133	1.97544060909133
1.62	1.55892916820933	1.89870471541333	1.97298768765735	1.974230116673	1.97423106013317	1.9742310601345	1.9742310601345
1.68	1.38209178104575	1.91669204354765	1.97731729027808	1.97784615763082	1.97784628955176	1.97784628955183	1.97784628955183
1.74	1.47984606004708	1.93715196325133	1.97622304481733	1.97641478106215	1.97641479846383	1.97641479846383	1.97641479846383
1.8	1.80281927340492	1.95807488596734	1.97047926217775	1.97049001919251	1.9704900192095	1.9704900192095	1.9704900192095
1.86	1.8338163590161	1.96231780150459	1.96992949135808	1.96993337089318	1.96993337089516	1.96993337089516	1.96993337089516
1.92	1.85982426986809	1.96485746871799	1.96948980532067	1.96949093414941	1.96949093414967	1.96949093414967	1.96949093414967
1.98	1.88161772078716	1.96634633938134	1.96917463790466	1.96917500402883	1.96917500402892	1.96917500402892	1.96917500402892
2.04	1.89918541357992	1.96727803571042	1.96897023052142	1.96897036184267	1.96897036184267	1.96897036184267	1.96897036184267
2.1	1.9132094845674	1.9679017011034	1.96887338758742	1.96887343625492	1.96887343625492	1.96887343625492	1.96887343625492
2.16	1.92488593124249	1.96830822986308	1.96888237096542	1.96888238915567	1.96888238915567	1.96888238915567	1.96888238915567
2.22	1.93408322555601	1.96864762260484	1.96899071623699	1.96899071994776	1.96899071994776	1.96899071994776	1.96899071994776
2.28	1.94219155160709	1.96899341363034	1.96918570649225	1.96918570590767	1.96918570590767	1.96918570590767	1.96918570590767
2.34	1.94850900807166	1.96936235985451	1.96946492764742	1.96946492852758	1.96946492852758	1.96946492852758	1.96946492852758
2.4	1.95297139443583	1.96976867256508	1.96983072767834	1.96983072797157	1.96983072797157	1.96983072797157	1.96983072797157
2.46	1.95709408881	1.97023858084749	1.97027130371583	1.97027130379667	1.97027130379667	1.97027130379667	1.97027130379667
2.52	1.96049974754917	1.97076139750833	1.97077671563582	1.97077671565084	1.97077671565084	1.97077671565084	1.97077671565084
2.58	1.9623703556175	1.969981765685	1.96996817022	1.96996817017415	1.96996817017415	1.96996817017415	1.96996817017415
2.64	1.95628806582082	1.95897692731333	1.958844970825	1.95884497053666	1.95884497053666	1.95884497053666	1.95884497053666
2.7	1.95965293884085	1.96150858917167	1.96140041494834	1.96140041471167	1.96140041471167	1.96140041471167	1.96140041471167
2.76	1.97034526775834	1.97429217182917	1.9743000139375	1.97430001394583	1.97430001394583	1.97430001394583	1.97430001394583
2.82	1.9719719174375	1.97491582472167	1.97491949210667	1.97491949210917	1.97491949210917	1.97491949210917	1.97491949210917
2.88	1.973328409505	1.97557750046916	1.97558000942501	1.97558000942751	1.97558000942751	1.97558000942751	1.97558000942751
2.94	1.97455514036666	1.97626872580499	1.97627052068999	1.9762705206925	1.9762705206925	1.9762705206925	1.9762705206925
3	1.97567880278583	1.97698309282167	1.97698445169417	1.97698445169583	1.97698445169583	1.97698445169583	1.97698445169583


==> pgf/P128.dat <==
mu	Nf1	Nf2
0	0	0
0.06	6.11724920496215E-07	-0.000147777534868609
0.12	8.02033070179675E-07	-0.00011748634608999
0.18	7.36377580246028E-07	-7.55691795983893E-05
0.24	5.47313040222264E-07	-0.0036775278669694
0.3	8.64660920640858E-07	-0.00364480715517956
0.36	5.85529580376942E-07	-0.0035861485593589
0.42	2.04277320392521E-07	-0.00348365421725916
0.48	-5.05123882010849E-06	-0.00338231601670991
0.54	-4.42839173953047E-06	0.00123089034822144
0.6	-4.41426553976498E-06	0.000890278048920834
0.66	-4.88272395937628E-06	0.00053413499069066
0.72	-5.28438617930505E-06	0.00017969814713048
0.78	-5.19031282930627E-06	-0.000500179160638936
0.84	-5.66184592987185E-06	-0.0120891668032392
0.9	-5.05745853995876E-06	-0.00765357586144866
0.96	2.66466166021218E-06	0.0155096312716516
1.02	8.15541538035092E-06	0.0487662991549112
1.08	4.1409119160285E-05	0.0897296404118215
1.14	0.000671903022960052	0.138657893010102
1.2	0.0185269680670599	0.19593662978073
1.26	0.04439215454937	0.26295855744263
1.32	0.0768214950444701	0.34682247356203
1.38	0.116583240933521	0.46665062319253
1.44	0.17060574949249	0.588315205127431
1.5	0.230608463318401	0.709851009579531
1.56	0.29061578023588	0.831282660937731
1.62	0.350614947775821	0.952573726880731
1.68	0.4106143366715	1.07377442719493
1.74	0.47061375255332	1.19488108640613
1.8	0.530613130444841	1.31590657341033
1.86	0.59061203817791	1.45114507930013
1.92	0.650611350689751	1.56060755366503
1.98	0.710610568122521	1.68125783748393
2.04	0.77060929347126	1.80956029803883
2.1	0.8306089399009	1.92954806774573
2.16	0.890608642163031	2.04954421946213
2.22	0.950608315707	2.16954426125933
2.28	1.01060744304356	2.28960152461283
2.34	1.07060733249433	2.40951127044923
2.4	1.13060723174873	2.52950404790893
2.46	1.19060732067218	2.64949643573863
2.52	1.250607321579	2.76948874310053
2.58	1.31060738638483	2.88948103499543
2.64	1.37060728899504	3.00945390087783
2.7	1.43060720908433	3.12945069485983
2.76	1.49060714518425	3.24944112320613
2.82	1.55060696748542	3.36942931136273
2.88	1.61060691350675	3.48942157755193
2.94	1.67060688411027	3.60941533822123
3	1.7306068650594	3.72941289826953


==> pgf/chiral_K4_N1.dat <==
m	kappa	L128	L64	L32	L16	L8	L4	L2	L1
-0.711323	0.38799481949317	3.07531310982159	3.07545085749593	3.07473399436344	2.9202359358853	2.30943048604044	1.17148266152423	0.341149753985465	0.050641756474894
-0.70464575	0.38599479640415	3.45003394790101	3.45176763610238	3.4131822453793	3.07755432593741	2.33439591417722	1.13099727760231	0.328107102079742	0.0476167368215021
-0.697899	0.38399478995869	4.06744591510305	4.04360143745868	3.82022950892154	3.20729002439339	2.23574459087874	1.08890166260371	0.315093823352529	0.0445997136662771
-0.6924605	0.382397625463705	4.84838798918077	4.67232911282564	4.1250288894746	3.27228540963656	2.24425279808695	1.05721185556426	0.305590299975328	0.0423967717014003
-0.6897265	0.381599719447886	5.66448096777132	5.13903853252034	4.28965603694951	3.29365690809049	2.21922761797883	1.03664815507494	0.299553070391707	0.0409973856345211
-0.688352	0.381199834101832	6.12012440878118	5.3220411265231	4.34161968306711	3.2959265618107	2.20680177834141	1.02770948241636	0.296963794538057	0.040397191518861
-0.68697425	0.380799843415104	6.66042210246666	5.59840908342737	4.48589052634211	3.32239455493385	1.71417045380097	1.01871770272585	0.294375960432911	0.0397973224355549
-0.6855935	0.380399823038002	6.58865254960138	5.42958227359915	4.29974005214567	3.2609970026927	2.66313014106913	1.00967396960544	0.291789606720808	0.0391977787386326
-0.68421	0.379999848000061	6.60356614205125	5.56078792776644	4.40550848410284	3.27317238607174	2.164016391436	1.00057946085603	0.289204782240277	0.0385985517820647
-0.6828235	0.37959984861558	6.20511586997309	5.52249595523263	4.39189630507341	3.27175761143563	2.14751726281501	0.99143760120089	0.286622193037495	0.037999831466142
-0.681434	0.379199827691598	5.57697047162065	5.30923100998304	4.35783300029865	3.24666779375113	2.12951677293968	0.982245190961009	0.284040620163437	0.0374012938289227
-0.6800415	0.378799788023639	4.93766362055584	5.11194578014031	4.30416036690538	3.22403100911259	2.10960383969554	0.973007884296352	0.281461376427687	0.0368032621373472
-0.67864625	0.378399803988901	4.32624344852806	4.8299587761625	4.23082566033426	3.19701273273173	2.08757462334001	0.963724732878404	0.278883899813398	0.0362055923116156
-0.6758395	0.377597730788677	3.388179801314	4.04781932093649	3.96723887512149	3.11202512293147	2.0473756845374	0.941816805168027	0.272866490085013	0.0348100001531295
-0.67019425	0.375994764648897	2.51274334033257	2.96171722126919	3.42477890668668	2.93164691313439	1.98174081647458	0.906946448293497	0.263432728538391	0.032621295915571
-0.66308275	0.373994725552386	1.79307797856484	1.95380465280539	2.59232987147586	2.61970771112749	1.85332691133716	0.858778992437291	0.250638689345104	0.0296512182113493
-0.65589475	0.371994678244133	1.31147841805992	1.35795361721641	1.84580890962248	2.24095068342545	1.71350195843664	0.809855832013386	0.237903245850502	0.0266919822742898


==> pgf/chiral_susceptibilityK2.dat <==
m	kappa	L128	L64	L32	L16	L8	L4	L2	L1
-0.55057275	0.344963846926432	3.65159573970437	3.64973950853714	3.66614224142405	4.878990792375	6.7205495757911	3.3980996260666	-3.44125052915582	-0.250322091003159
-0.53419875	0.341110365405951	5.76111052863842	5.76947245286989	5.93029038096179	9.16327740979467	1.01496438798723	14.1862907377932	-7.4352131796301	-0.251481557989106
-0.5272445	0.339499665762579	4.58955736523437	4.72001954573287	6.58258107275854	14.2522080819302	35.1540391964513	-46.6939763283782	14.2217087424025	-0.252080601719829
-0.52507225	0.338999656084849	8.31384992361149	7.91917522984752	16.0415755218207	16.1108357609273	10.7834485458363	-51.8476259687812	58.768807363533	-0.252221929485419
-0.5228935	0.33849962748116	10.8679370859139	11.6122185011063	13.4327998722217	-14.2506783341874	-50.7406362075689	9.79943638576829	-108.209104775438	-0.252360343250951
-0.5207085	0.337999643748375	12.4581307119091	18.2977121273592	37.7976290476057	50.2961659358671	70.6075505951495	43.1960212842848	87.7601263450716	-0.252495843906052
-0.518517	0.337499654062855	137.002942029685	101.943808925656	57.1315530818498	23.1740220448137	50.6836130039157	45.0822474651405	60.5034771315083	-0.252628448760631
-0.51631875	0.336999608237955	74.3683500483929	99.1173908857457	21.7338965348526	4.77091130863633	-47.8517604669996	-43.4411626690068	-130.674469547972	-0.25275814451491
-0.51411425	0.336499626569539	3.25503309461686	6.5021547256327	46.0448920231394	29.0131830920078	12.2456962908245	0.0267030317957166	156.68377309026	-0.252884942379062
-0.51190325	0.335999658624347	17.9197214086596	18.8268452041017	62.8947303045063	13.3456526353371	-7.68086547740158	-43.3259747453915	-172.095392203487	-0.253008829472269
-0.5096855	0.335499654603106	-2.13753684337145	-2.64080238951152	0.436456458352227	32.015186623855	18.2142022457086	86.2728732676707	72.1006779703557	-0.253129825319971
-0.50746125	0.33499967756281	4.8842962230207	5.22093902492855	5.79560777201009	-25.3263784909735	23.9731034046766	-80.7993555862997	-2.66677194253257	-0.253247923066299
-0.50523025	0.334499677960435	10.5020522385627	10.231539116751	12.0059880637941	-30.125894117258	-3.732991132575	47.280023868705	-313.466356280494	-0.253363133348673
-0.5029925	0.333999662660341	3.43866966001573	3.10492964718907	1.56953478776148	60.1139218618331	9.04190117361861	0.811533273166128	277.015461879256	-0.253475445370806
-0.500748	0.333499638486392	1.96474058355349	3.08716014345322	6.64449447377099	44.6202652923587	7.59953628947566	-2.97020469927079	74.1003372158676	-0.253584887406963
-0.49849675	0.332999612221952	4.05830491057562	3.21336412342928	0.294920593270712	26.0604588789536	-11.0403267841201	15.6135405742216	-35.6242232287002	-0.253691417712329
-0.496239	0.332499645887877	-1.04262940715855	-0.574358913251348	0.957955455594449	10.7806377489436	38.6800846481703	-16.7517759877421	-10.9293999324537	-0.253795075666158
-0.49397425	0.3319996354644	6.56435264801995	6.25748893986195	7.06189817404227	3.78332981591026	-64.0333545639056	17.3982474158099	42.6395039740601	-0.253895843515005
-0.4917025	0.331499588111762	-1.38539068727224	-1.42129528311591	-2.96701125758725	-3.81024969821062	61.1036728930719	-7.21601755617912	-46.4555008220757	-0.253993737002748
-0.48942425	0.330999620508935	8.03966885660718	8.1564961972353	8.52658092544786	8.63634455251596	-68.5973896062238	12.8083469204949	25.3096500037617	-0.254088744770474
-0.487139	0.330499629509915	-4.94551672410351	-4.86765687326427	-5.3821829429987	-5.62867729424544	65.2068160988677	-9.43247332971899	-5.62448838692298	-0.254180878379217
-0.47959375	0.328859474235916	1.54602755828537	1.5311560806754	1.71767553159934	2.46137772555826	4.36891755854073	2.61360359729074	-0.209603533523474	-0.254514238494886
-0.461356	0.324961459570895	0.339458172945191	0.337137227684817	0.300879458944194	0.570671778330556	5.65223756572013	1.91021785004937	-0.621754546985882	-0.254986270338256
-0.437309	0.319960887981053	0.062205968924071	0.0640876269334571	0.0785536093321303	0.083039506129552	1.79326811050794	1.74444614705247	0.0774049326013563	-0.255435085178525
-0.41249825	0.314960282720948	-0.388509007249135	-0.388799209070516	-0.392551060574774	-0.390861390063782	0.0924830424151253	1.02071667973902	0.201991814481252	-0.255602671890051
-0.386887	0.309959686643155	-0.671151899692343	-0.670937134651659	-0.666477601085181	-0.646280868262545	-0.352989978982203	0.0493261048175358	0.131628001000004	-0.255492702815721
-0.3604355	0.304959030279077	-0.738384788453969	-0.73862562498423	-0.743828232815899	-0.751680012145599	-0.490633144156509	1.53460928883605	-0.922188009296045	-0.255109332189737
-0.33310175	0.299958320791326	-0.883203690378338	-0.883083198779979	-0.879315969617386	-0.869404825510196	-0.775932493164182	0.211799948291661	-0.251315522325367	-0.254457212934795
-0.30484125	0.294957625650105	-0.955697933280976	-0.956320110254291	-0.960517351767619	-0.977282416130484	-0.881872182619929	-0.105254633152327	-0.516533711424799	-0.25354148220558
-0.27560575	0.289956893558419	-1.00191716801766	-1.00189855827551	-0.99983236865039	-0.993462955665373	-0.971372465337999	-0.307943204115315	-0.330624805906039	-0.252367784500355
-0.245344	0.284956139551	-1.02635218320661	-1.02582456094122	-1.02581938558238	-1.02308413647785	-0.999982947132855	-0.502629803656555	-0.233715913762759	-0.250942227967377
-0.214001	0.279955363916777	-1.03633823999444	-1.03657464177536	-1.03652941353202	-1.03850185618543	-1.00920413756711	-0.585031081568064	-0.598277944635103	-0.249271406443044
-0.1815175	0.274954529394701	-1.03998153394317	-1.03998298107385	-1.04013535047219	-1.04033164623738	-1.04589039615654	-0.715887572176576	-0.429681352892862	-0.247362381702967
-0.1478305	0.269953694842724	-1.02997805280358	-1.02998210818248	-1.03004542954483	-1.03061453374929	-1.02395856921866	-0.746875195937715	-0.63587441999335	-0.245222669739574
-0.112871775	0.264952849189673	-1.01558906212692	-1.01561054310783	-1.01561286484491	-1.01508369938793	-1.01612518253428	-0.78695612320295	-0.421049601610166	-0.242860203518372
-0.076567475	0.259951931508489	-0.99739234938348	-0.997405516691469	-0.99752682945987	-0.996983214754065	-0.998193704184973	-0.807445517135191	-0.388067465199739	-0.240283327369745
-0.038838625	0.254950972609278	-0.972899726044403	-0.972927691254031	-0.973055760298566	-0.974401556468818	-0.971022472367186	-0.836648133704512	-0.590771954115537	-0.237500749344236


==> pgf/chiral_susceptibilityK4.dat <==
m	kappa	L128	L64	L32	L16	L8	L4	L2	L1
-0.55057275	0.344963846926432	3.21782261086426	3.21781456053819	3.22759961068287	3.60699226075329	5.42612084347334	2.44392874951082	1.8173774373137	-0.248066663747812
-0.529253	0.339963297562395	4.91847819774806	4.92091773478268	5.18805419264198	7.1473608338365	8.33805661601576	6.30157658765621	-9.35123391904485	-0.250537317471847
-0.511833	0.335983797517349	8.80044741191838	9.07927648038798	12.0721905292054	15.060119416986	9.49075529410955	-0.106006213398261	9.29133762647274	-0.252178185600577
-0.50298725	0.333998491328815	27.7633392137732	31.0080327420221	26.4261050252888	16.3065296622668	8.53565737738246	4.69367063953933	2.58014347807328	-0.253146237131238
-0.4984915	0.332998447894234	64.0493452187665	55.2022930267597	37.1240594573183	14.5827231536477	5.72956322486294	-19.097278525644	-15.1029070098355	-0.253541755464234
-0.493969	0.331998478118976	17.3043203118792	21.959911233554	28.2115600340887	18.940126918164	10.8999696994667	27.3498357433042	51.5984715701186	-0.253926335416497
-0.489419	0.330998470125071	11.6056637017743	11.8566066069533	15.3384757851475	19.0772089130936	10.0862475322792	-0.701658023685855	-62.4533578274906	-0.25430000270293
-0.48484125	0.329998424257524	1.026691041129	0.743221991021425	2.84909419325532	7.72231732596315	4.86240943858117	23.6358475181379	19.7430978118558	-0.254662775985108
-0.480236	0.328998449759305	4.10898015180884	4.25127969503166	5.41039756536101	8.13990981356636	6.96807821150067	4.53022179490354	75.1440007178451	-0.255014654859021
-0.47560275	0.327998492518928	-0.346166070282519	-0.349173014501881	-1.46577594235768	2.20187302669721	1.47758363564961	-28.1483666552988	-123.055257352378	-0.25535566014034
-0.470941	0.326998500384877	3.61051758749505	3.61198673926326	4.40911048502556	5.09825214042888	7.35049567675912	13.4953442885697	128.962790222768	-0.255685814007995
-0.4662505	0.325998476283122	0.488574552116184	0.488617974737215	0.635734942471267	2.03522188333356	3.77808695602513	-2.94477742229485	-59.976621073974	-0.256005162443661
-0.461531	0.324998423757645	1.21037889888185	1.21023006019452	0.543222313817789	2.19969623138609	4.21032424041951	1.87079228265325	-13.0632873262108	-0.256313680076382
-0.4567825	0.323998399447907	0.715576516122008	0.715440896634548	0.883268505451183	1.50012816244473	3.28580905716486	2.69159240946769	26.3701532824508	-0.256611414765439
-0.45200475	0.322998407133355	-0.326428060900033	-0.326269976809127	-0.596925229232863	4.07527480508904	1.92308148598413	0.398985148334376	-0.860784156318026	-0.256898344231889
-0.4471975	0.32199845118745	0.396350921689625	0.39646023714138	0.74668352164682	-3.38811683689509	2.59479175122503	29.7565902734934	-53.3982700591711	-0.257174514301556
-0.44236025	0.32099848504765	-0.0370399600311092	-0.0370471236251388	-0.0369194613179206	0.370056812117932	-1.27073870091001	-27.1369696214235	52.0988345271458	-0.25743995014487
-0.4374925	0.319998464007373	0.593158958189547	0.593163344415746	0.593252198895667	0.820590631479956	4.11988666212231	2.86125781318863	-15.4120835102026	-0.257694671338055
-0.4288505	0.318238334416935	-0.519567355616454	-0.51956976986259	-0.519555270867318	-0.425078122619393	1.58225939214467	0.382537217968196	-0.898213464161501	-0.258168863255385
-0.41127375	0.314717529215622	-0.597722358242148	-0.59772242703933	-0.597723129035156	-0.523603180393357	-0.446077580922778	0.282926470602211	0.796454627891361	-0.258861918529939
-0.386887	0.309959686643155	-0.826609932801606	-0.826610379539309	-0.826608767504693	-0.868906529815238	-0.405652287612118	0.206731495866724	-0.602237638802305	-0.259641893937102
-0.3604355	0.304959030279077	-0.959325844976592	-0.959326174531871	-0.959328361938175	-0.95145962330292	-0.716453654737058	0.0809428502536748	-2.55765003564712	-0.260227752781442
-0.33310175	0.299958320791326	-1.08641112200226	-1.08641131026337	-1.08641234823306	-1.09174122394033	-0.940830114846953	-0.0949363690061901	2.71408346913146	-0.26055559617152
-0.30484125	0.294957625650105	-1.08738711006742	-1.08738717115733	-1.08738742438728	-1.10033806572526	-1.02545575316569	-0.677475830381256	-1.95117487348872	-0.260629164799138
-0.27560575	0.289956893558419	-1.09848234540079	-1.0984823399839	-1.09848236024375	-1.07177631848598	-1.02322028153839	-0.452161830114324	1.22342139006666	-0.26045247880276
-0.245344	0.284956139551	-1.13287989229985	-1.13288003224588	-1.13288061492101	-1.13287419289189	-1.10227055546158	-0.726660299785871	-1.39787720137511	-0.260029816608289
-0.214001	0.279955363916777	-1.11359265963687	-1.11359266110257	-1.11359266261764	-1.11358869051843	-1.08683314179505	-0.76286609237046	-0.142034065208282	-0.259365686324383
-0.1815175	0.274954529394701	-1.10353830287199	-1.10353833028681	-1.10353844365989	-1.10353792378481	-1.09803622038303	-0.812889370943376	-0.809137348749718	-0.258464807245106
-0.1478305	0.269953694842724	-1.08218620987076	-1.08218622952842	-1.0821863096767	-1.08218611003442	-1.07448576828556	-0.840042292516438	0.315074954036664	-0.257332077824069
-0.112871775	0.264952849189673	-1.0583211281831	-1.05832113945307	-1.0583211852778	-1.05832107205292	-1.05080496364113	-0.869490441720507	-0.700458710137695	-0.255972532977927
-0.076567475	0.259951931508489	-1.02927214545366	-1.02927214578569	-1.02927214742797	-1.02927225798836	-1.02719238977424	-0.875794844578099	-1.06524763145656	-0.254391316405894
-0.038838625	0.254950972609278	-1.00072816307368	-1.00072817459159	-1.00072822100762	-1.00072402317154	-0.998273192731492	-0.876221093524691	0.119443195220817	-0.252593628777122


==> pgf/mathematica_check.dat <==
mu	Z2_trg	Z2_exact	Z1_trg	Z1_exact
0	0	inf	0	inf
0.3	0.0110722111739614	inf	-0.128163768164275	inf
0.6	0.0454682428558098	inf	-0.779638250980416	inf
0.9	0.112437995489785	inf	-0.41890234576719	inf
1.2	0.218754332846597	inf	-0.250364171335973	inf
1.5	0.369665790697356	inf	-0.0791731817903401	inf
1.8	0.564465466514072	inf	0.913520292617636	inf
2.1	0.79609133517741	inf	1.49531757813337	inf
2.4	1.05333717261321	inf	1.95914515836025	inf
2.7	1.3286422449136	inf	2.36498455250216	inf
3	1.61517609513904	inf	2.73688710075944	inf
0	inf	2.35484775013006E-06	inf	2.28866810969564E-06
0.02	inf	5.06650975649059E-05	inf	-0.000486784516050998
0.04	inf	0.000195645127324617	inf	-0.00195622031496545
0.06	inf	0.000437442731653803	inf	-0.00441270293889384
0.08	inf	0.000776304080202905	inf	-0.00786749221480831
0.1	inf	0.00121257348446102	inf	-0.0123366072166904
0.12	inf	0.00174669306910724	inf	-0.0178410924577899
0.14	inf	0.00237920234572231	inf	-0.0244073764322978
0.16	inf	0.00311073768608949	inf	-0.0320677361315647
0.18	inf	0.00394203169173357	inf	-0.0408608859173671
0.2	inf	0.00487391245578728	inf	-0.0508327151948658
0.22	inf	0.00590730271274564	inf	-0.062037207220027
0.24	inf	0.00704321887116377	inf	-0.0745375818483405
0.26	inf	0.00828276992389077	inf	-0.0884077191623656
0.28	inf	0.00962715623000809	inf	-0.103733940287342
0.3	inf	0.0110776681622644	inf	-0.120617248680654
0.32	inf	0.0126356846134619	inf	-0.139176173358179
0.34	inf	0.0143026713549883	inf	-0.159550410475302
0.36	inf	0.0160801792404714	inf	-0.18190554024488
0.38	inf	0.0179698422473944	inf	-0.206439216659286
0.4	inf	0.0199733753494398	inf	-0.233389411667851
0.42	inf	0.0220925722123417	inf	-0.263045583975345
0.44	inf	0.0243293027061209	inf	-0.29576410710347
0.46	inf	0.0266855102267587	inf	-0.331990062613842
0.48	inf	0.0291632088206599	inf	-0.372288831111809
0.5	inf	0.0317644801056209	inf	-0.417393290873866
0.52	inf	0.0344914699825218	inf	-0.468276901319852
0.54	inf	0.0373463851325488	inf	-0.526271831804984
0.56	inf	0.0403314892954754	inf	-0.593270207305615
0.58	inf	0.043449099325346	inf	-0.672090340767372
0.6	inf	0.0467015810208586	inf	-0.767202742459302
0.62	inf	0.0500913447288021	inf	-0.886346343896149
0.64	inf	0.0536208407200838	inf	-1.04478503121032
0.66	inf	0.0572925543391816	inf	-1.28003174119039
0.68	inf	0.0611090009292514	inf	-1.74207438634419
0.7	inf	0.0650727205366519	inf	-2.06800769307569
0.72	inf	0.0691862724002381	inf	-1.38582421036699
0.74	inf	0.0734522292325019	inf	-1.10871019732796
0.76	inf	0.0778731713014098	inf	-0.932734334451837
0.78	inf	0.0824516803236293	inf	-0.804225681840393
0.8	inf	0.0871903331817663	inf	-0.703576816979708
0.82	inf	0.0920916954801476	inf	-0.621411485184229
0.84	inf	0.097158314955649	inf	-0.552523292553392
0.86	inf	0.102392714762038	inf	-0.493731029779361
0.88	inf	0.107797386648204	inf	-0.44295886278344
0.9	inf	0.113374784052549	inf	-0.398787724355074
0.92	inf	0.119127315137626	inf	-0.360215360333759
0.94	inf	0.125057335790792	inf	-0.326518837607747
0.960000000000001	inf	0.131167142618291	inf	-0.297171586632614
0.98	inf	0.137458965961545	inf	-0.271791459760496
1	inf	0.143934962965786	inf	-0.250107494760656
1.02	inf	0.150597210732139	inf	-0.23193862573646
1.04	inf	0.157447699585192	inf	-0.217180529323237
1.06	inf	0.164488326488633	inf	-0.205798472663882
1.08	inf	0.171720888641905	inf	-0.197825079579667
1.1	inf	0.179147077290875	inf	-0.193362688273321
1.12	inf	0.186768471785272	inf	-0.192590646372141
1.14	inf	0.194586533915148	inf	-0.195778651051234
1.16	inf	0.202602602557701	inf	-0.20330830400981
1.18	inf	0.210817888664718	inf	-0.215706754365481
1.2	inf	0.219233470619379	inf	-0.233699298050699
1.22	inf	0.227850289989401	inf	-0.258293459754158
1.24	inf	0.236669147701476	inf	-0.290918525348418
1.26	inf	0.245690700659586	inf	-0.333669468149662
1.28	inf	0.254915458827227	inf	-0.389764002352376
1.3	inf	0.264343782790765	inf	-0.464482545486548
1.32	inf	0.273975881818115	inf	-0.567369380155271
1.34	inf	0.283811812423806	inf	-0.718496002388821
1.36	inf	0.293851477448154	inf	-0.973408004034803
1.38	inf	0.304094625654907	inf	-1.66080276635396
1.4	inf	0.314540851848237	inf	-1.24470918960193
1.42	inf	0.325189597506554	inf	-0.768176909993328
1.44	inf	0.336040151927103	inf	-0.509037876615463
1.46	inf	0.347091653872021	inf	-0.32491430505457
1.48	inf	0.358343093703203	inf	-0.179382037244351
1.5	inf	0.369793315990244	inf	-0.0574940845144452
1.52	inf	0.381441022572759	inf	0.0483650877643829
1.54	inf	0.393284776055657	inf	0.142610101652084
1.56	inf	0.405323003713447	inf	0.228032087860812
1.58	inf	0.417554001777389	inf	0.30650997513351
1.6	inf	0.429975940077377	inf	0.379370288629698
1.62	inf	0.442586867008727	inf	0.447585278824993
1.64	inf	0.455384714792718	inf	0.511889419021406
1.66	inf	0.468367304998653	inf	0.572851583301132
1.68	inf	0.481532354294465	inf	0.6309217200307
1.7	inf	0.494877480392474	inf	0.6864621291808
1.72	inf	0.508400208156742	inf	0.739769065539364
1.74	inf	0.52209797583865	inf	0.791088052528629
1.76	inf	0.535968141407737	inf	0.840624985278665
1.78	inf	0.550007988945541	inf	0.888554341582667
1.8	inf	0.564214735071097	inf	0.935025361245585
1.82	inf	0.578585535367912	inf	0.980166769569105
1.84	inf	0.593117490783543	inf	1.02409043881942
1.86	inf	0.607807653974441	inf	1.06689426249009
1.88	inf	0.622653035570343	inf	1.10866443756715
1.9	inf	0.637650610334269	inf	1.14947729571547
1.92	inf	0.652797323196046	inf	1.18940078662019
1.94	inf	0.668090095139172	inf	1.22849569013202
1.96	inf	0.683525828922825	inf	1.26681661483052
1.98	inf	0.699101414622804	inf	1.3044128268064
2	inf	0.714813734977136	inf	1.34132894231202
2.02	inf	0.730659670524102	inf	1.37760551038326
2.04	inf	0.74663610452231	inf	1.4132795058649
2.06	inf	0.762739927644335	inf	1.4483847489682
2.08	inf	0.778968042437264	inf	1.4829522641924
2.1	inf	0.795317367545153	inf	1.51701058889403
2.12	inf	0.811784841690113	inf	1.55058603980356
2.14	inf	0.82836742741022	inf	1.58370294423044
2.16	inf	0.845062114553898	inf	1.61638384146579
2.18	inf	0.861865923531761	inf	1.64864965891094
2.2	inf	0.878775908328103	inf	1.68051986667449
2.22	inf	0.895789159275328	inf	1.71201261374669
2.24	inf	0.912902805595632	inf	1.74314484834676
2.26	inf	0.930114017715095	inf	1.77393242461985
2.28	inf	0.947420009356147	inf	1.80439019751736
2.3	inf	0.964818039415039	inf	1.83453210741202
2.32	inf	0.982305413631508	inf	1.86437125576528
2.34	inf	0.999879486058335	inf	1.89391997297036
2.36	inf	1.01753766033883	inf	1.92318987933252
2.38	inf	1.03527739080062	inf	1.95219194001182
2.4	inf	1.05309618337438	inf	1.98093651463992
2.42	inf	1.07099159634615	inf	2.00943340222558
2.44	inf	1.08896124095212	inf	2.03769188188202
2.46	inf	1.10700278182474	inf	2.06572074983968
2.48	inf	1.12511393729895	inf	2.0935283531487
2.5	inf	1.14329247958723	inf	2.12112262042443
2.52	inf	1.16153623483208	inf	2.14851108994617
2.54	inf	1.17984308304444	inf	2.1757009353813
2.56	inf	1.1982109579362	inf	2.20269898937497
2.58	inf	1.21663784665487	inf	2.22951176521717
2.6	inf	1.23512178942812	inf	2.256145476775
2.62	inf	1.2536608791258	inf	2.28260605685637
2.64	inf	1.27225326074652	inf	2.30889917415319
2.66	inf	1.29089713083583	inf	2.33503024889586
2.68	inf	1.30959073684246	inf	2.36100446733657
2.7	inf	1.32833237641918	inf	2.38682679516669
2.72	inf	1.34712039667393	inf	2.4125019899625
2.74	inf	1.36595319337718	inf	2.43803461274363
2.76	inf	1.3848292101308	inf	2.46342903872051
2.78	inf	1.40374693750338	inf	2.48868946729908
2.8	inf	1.42270491213692	inf	2.51381993140456
2.82	inf	1.44170171582921	inf	2.53882430618018
2.84	inf	1.46073597459614	inf	2.56370631711114
2.86	inf	1.4798063577178	inf	2.58846954761971
2.88	inf	1.4989115767719	inf	2.61311744617291
2.9	inf	1.51805038465801	inf	2.63765333294048
2.92	inf	1.53722157461549	inf	2.66208040603743
2.94	inf	1.5564239792382	inf	2.68640174738255
2.96	inf	1.57565646948835	inf	2.71062032820125
2.98	inf	1.5949179537121	inf	2.73473901419892
3	inf	1.614207376659	inf	2.75876057042864


==> pgf/old/FN1.dat <==
mu	L1	L2	L4	L8	L16	L32	L64	L128
-0.1	0	0	0	0	0	0	0	0
0	0	-0.000332412866409726	-1.28930489005086E-05	7.10056990982366E-09	8.58400994729891E-09	8.58412985138557E-09	8.58415027948922E-09	8.58416004945184E-09
0.1	0	0	-6.37480699339221E-08	-6.3678200490358E-09	-6.38445030176626E-09	-6.38441033373738E-09	-6.38439967559634E-09	-6.38439967559634E-09
0.2	0	0.00104823840234047	5.81661312395454E-05	1.0958847296294E-06	1.08712957924695E-06	1.08712955970702E-06	1.08712955970702E-06	1.0871295605952E-06
0.3	0	0.00297171607799029	0.000197490218679874	1.64764728971534E-06	1.58299826935604E-06	1.58299243935289E-06	1.58299095964765E-06	1.58299059016542E-06
0.4	0	0.00605744667919073	0.000495788886770043	4.90392690988273E-06	4.43377735948047E-06	4.43377481929019E-06	4.43377333958495E-06	4.43377297010272E-06
0.5	0	0.0107513031738007	0.00114942765948012	6.627277190141E-06	4.26325529989668E-06	4.26324366920028E-06	4.26324218949503E-06	4.26324182001281E-06
0.6	0	0.0176982760647908	0.00258122971793995	1.49335411894214E-05	3.09883168991831E-06	3.09829491929037E-06	3.09829343958512E-06	3.0982930701029E-06
0.7	0	0.0277830660648402	0.00564784104343019	6.63942280993979E-05	2.32182605941489E-06	2.30565252934412E-06	2.30565104963887E-06	2.30565068015665E-06
0.8	0	0.0421524546402603	0.0120270846856494	0.000319509893420111	1.85100374938685E-06	1.39767152962378E-06	1.39766808970876E-06	1.39766772022654E-06
0.9	0	0.0621883812293103	0.0243529296015899	0.00152609004677018	1.52066849894439E-05	3.5918154992487E-06	3.5901666999294E-06	3.59016633044718E-06
1	0	0.0893942171776008	0.0456791148945195	0.00660433092919988	0.000287249149509172	1.19417490598295E-05	1.07811119098855E-05	1.07810634508709E-05
1.1	0	0.12517376726906	0.0777527853830895	0.0221923392397398	0.00454066415789001	0.000447779798359527	-0.000109163004830215	-0.000134535159749483
1.2	0	0.170536778484981	0.12029503442101	0.0536694475429798	0.0268152078912296	0.0202351803293892	0.0187390691813603	0.0183891976255604
1.3	0	0.22583615095571	0.172469775598699	0.103294128852879	0.0740388899082296	0.0671019543287894	0.0654849008329101	0.0651042493211609
1.4	0	0.29066596956281	0.23456148335986	0.1717951777953	0.14384583030863	0.134928294443609	0.13266622137031	0.132109446677241
1.5	0	0.363977256917581	0.30748940058416	0.25279780458719	0.234874735206639	0.23128250433086	0.23074619543513	0.23061926340405
1.6	0	0.444346846588121	0.39060554222469	0.3444314867242	0.333348353883969	0.3312549137183	0.33074721279244	0.33062029389019
1.7	0	0.53026889271387	0.481356653873379	0.44206328363311	0.43328764208656	0.43125501322427	0.43074733706858	0.430620418172951
1.8	0	0.620367980569371	0.57673826161265	0.54154117811942	0.533285924882279	0.53125517079954	0.53074749464196	0.530620575608521
1.9	0	0.71350471001206	0.67455210637253	0.64143246880743	0.63328544516287	0.63125473895018	0.6307470629312	0.63062014445195
2	0	0.8087963457883	0.77354517790453	0.74141223039152	0.733285122451109	0.73125441776779	0.73074674160887	0.73061982256989
2.1	0	0.90558985900821	0.87308779231172	0.84140866152685	0.83328510477247	0.83125440013447	0.83074672397555	0.83061980493653
2.2	0	1.00341723367488	0.972881381543679	0.941407993098649	0.933285075793649	0.93125437115715	0.93074669499811	0.930619775958641
2.3	0	1.10195023853329	1.07278851055302	1.04140786172988	1.03328505418558	1.03125434954913	1.03074667339002	1.03061975435029
2.4	0	1.20096204166077	1.17274675056646	1.14140782823966	1.13328503915661	1.13125433452015	1.13074665836104	1.13061973932126
2.5	0	1.30029744028204	1.27272791410406	1.24140781967254	1.23328503363407	1.23125432899761	1.2307466528385	1.23061973379873
2.6	0	1.39985095365158	1.37271949077492	1.34140781550076	1.3332850300732	1.33125432543674	1.33074664927763	1.33061973023786
2.7	0	1.49955121774775	1.47271568820599	1.44140781385421	1.4332850285462	1.43125432390974	1.43074664775062	1.43061972871085
2.8	0	1.59935009742051	1.57271397621618	1.54140781280814	1.53328502752307	1.53125432288662	1.5307466467275	1.53061972768772
2.9	0	1.69921519181102	1.67271320591906	1.64140781184497	1.63328502656461	1.63125432192815	1.63074664576903	1.63061972672925
3	0	1.79912472111101	1.77271286199327	1.74140781078109	1.73328502550165	1.73125432086519	1.73074664470607	1.73061972566629
3.1	0	1.89906405845606	1.87271270755542	1.84140781048604	1.83328502520679	1.83125432057034	1.83074664441122	1.83061972537144


==> pgf/old/FN2.dat <==
mu	L1	L2	L4	L8	L16	L32	L64	L128
-0.1	0	0.00150191248149945	0.000119320047859972	5.19217184304921E-05	5.08342117502281E-05	5.08320309506871E-05	5.08424806806573E-05	5.08424078891068E-05
0	0	0	0	0	0	0	0	0
0.1	0	0.00138549980069946	-1.74867944107149E-05	-0.000105708011709282	-0.000106899995010679	-0.000106905870289609	-0.000106897142199358	-0.000106897593630251
0.2	0	0.00775844177079854	0.000311254757040302	-0.000179267371519742	-0.000184045205269712	-0.000184060284340148	-0.000184080872559278	-0.00018408868632136
0.3	0	0.0194637100588988	0.000838918371549369	-0.00137817064677925	-0.00139984508128066	-0.0013999291619804	-0.00139993871865052	-0.00139994301482993
0.4	0	0.0332166284500985	0.00406262938978941	-0.000319608720140252	-0.000377928909150782	-0.000378200141369689	-0.000378259958209171	-0.000378277116521275
0.5	0	0.0520605738991993	0.00858718070728948	-0.000280851545529259	-0.000448791883959743	-0.000449158661169236	-0.000449204160720029	-0.000449220866450162
0.6	0	0.077208724678	0.0169845779863298	5.08495594697678E-05	-0.000521525961969971	-0.000523435048670251	-0.000523534538050541	-0.000523560869121198
0.7	0	0.109927495245	0.0321004982024089	0.000672443958709579	-0.00163818471358113	-0.001677025247389	-0.00167716266632034	-0.00167718899743008
0.8	0	0.152603629913999	0.0588318283626901	0.00694868432707985	-0.00204765161794995	-0.00299227725576046	-0.00302307359851994	-0.00302318373235089
0.9	0	0.206399285070999	0.102929609351049	0.0293209453757104	0.00950236466412946	0.00345937888446102	0.00149752188215047	0.00105004475947901
1	0	0.267940214164	0.163058889719499	0.07296254378433	0.0490596263901288	0.0439973980972113	0.0429289979470102	0.0426611869953693
1.1	0	0.349765921160499	0.24410124574313	0.13997444045917	0.11361095671074	0.10858536944192	0.10747685709193	0.107214394446808
1.2	0	0.4449237245531	0.341577539461529	0.23700603523905	0.20463523629234	0.197486188050121	0.19600868776557	0.195695074424799
1.3	0	0.556953578986599	0.46057789820113	0.37300922193795	0.34293497836434	0.333638320086221	0.33081763684477	0.3301286624594
1.4	0	0.6839559806296	0.60208233455133	0.542455844355549	0.53103427526074	0.530271301325421	0.53026190128017	0.530261871311499
1.5	0	0.821579815848899	0.76450723465873	0.73327272529415	0.73046754917814	0.73043474151072	0.730434626516271	0.7304346001852
1.6	0	0.9752461781117	0.94347384876963	0.931130985130951	0.93055293546654	0.93055113594712	0.93055103646107	0.930551010129999
1.7	0	1.1376767754949	1.13282831442503	1.13075221935785	1.13064245483264	1.13064193460102	1.13064183513987	1.1306418088088
1.8	0	1.3078508160994	1.32780896732503	1.33076335883845	1.33074771617974	1.33074724748162	1.33074714802047	1.3307471216894
1.9	0	1.4848081261445	1.52548908175393	1.53079149046865	1.53079475462084	1.53079428800012	1.53079418853897	1.5307941622079
2	0	1.6630944985528	1.72438535835863	1.73041581973885	1.73042202841384	1.73042156186592	1.73042146240477	1.7304214360737
2.1	0	1.8504250205415	1.92394642562563	1.93045791578705	1.93046481331484	1.93046434676842	1.93046424730727	1.9304642209762
2.2	0	2.0397376866828	2.12376477970303	2.13049448482195	2.13050153413964	2.13050106759322	2.13050096813207	2.130500941801
2.3	0	2.2316117900419	2.32368446906183	2.33051859062905	2.33052567182474	2.33052520527832	2.33052510581717	2.3305250794861
2.4	0	2.4225284007856	2.52280859656703	2.53052377572825	2.53053219288874	2.53053172634232	2.53053162688117	2.5305316005501
2.5	0	2.6204303151705	2.72361488438753	2.73053051799085	2.73053762262234	2.73053715607592	2.73053705661477	2.7305370302837
2.6	0	2.8165785051966	2.92360894154983	2.93053759383395	2.93054470690864	2.93054424036222	2.93054414090107	2.93054411457


==> pgf/old/dcut.dat <==
Dcut	err1	err2
16	5.73518882285295E-05	0.00141978218254979
20	1.12790228179449E-06	0.00136143834653157
24	1.97023642389826E-06	0.000734091735769105
28	1.16761604274096E-06	0.000327607086772708
32	5.29443504593274E-08	0.000498602357243971
36	1.18815444372089E-07	9.68622188917134E-05
40	1.81179860003766E-07	6.67819359485566E-05
44	1.77087317254632E-07	7.32485566534713E-05
48	1.1401156596591E-07	6.68532819294576E-05
52	1.03411756269267E-07	0.000159725702441493
56	5.82435411011772E-08	0.000352796913409392
60	1.25140248163902E-08	5.00077854259651E-05
64	0	0

==> pgf/old/rhoN1.dat <==
mu	L1	L2	L4	L8	L16	L32	L64	L128
-0.05	0	-0.00332412866409726	-0.000128930489005086	7.10056990982366E-08	8.58400994729891E-08	8.58412985138557E-08	8.58415027948922E-08	8.58416004945184E-08
0.05	0	0.00332412866409726	0.000128293008305747	-1.34683899588595E-07	-1.49684602490652E-07	-1.49685401851229E-07	-1.49685499550856E-07	-1.49685597250482E-07
0.15	0	0.0104823840234047	0.000582298793094793	1.10225254967844E-05	1.09351402954871E-05	1.09351397004076E-05	1.09351395938262E-05	1.0935139602708E-05
0.25	0	0.0192347767564982	0.00139324087440329	5.51762560085933E-06	4.95868690109091E-06	4.9586287964587E-06	4.95861399940623E-06	4.95861029570222E-06
0.35	0	0.0308573060120043	0.00298298668090169	3.25627962016739E-05	2.85077909012443E-05	2.8507823799373E-05	2.8507823799373E-05	2.8507823799373E-05
0.45	0	0.0469385649460996	0.00653638772710075	1.72335028025827E-05	-1.70522059583789E-06	-1.70531150089914E-06	-1.70531150089914E-06	-1.70531150089914E-06
0.55	0	0.0694697289099011	0.0143180205845983	8.30626399928036E-05	-1.16442360997837E-05	-1.16494874990991E-05	-1.16494874990991E-05	-1.16494874990991E-05
0.65	0	0.100847900000494	0.0306661132549024	0.000514606869099765	-7.77005630503425E-06	-7.92642389946252E-06	-7.92642389946252E-06	-7.92642389946252E-06
0.75	0	0.143693885754201	0.063792436422192	0.00253115665320713	-4.70822310028041E-06	-9.07980999720337E-06	-9.07982959930109E-06	-9.07982959930109E-06
0.85	0	0.2003592658905	0.123258449159405	0.0120658015335007	0.00013355681240057	2.19414396962492E-05	2.19249861022064E-05	2.19249861022064E-05
0.95	0	0.272058359482905	0.213261852929296	0.050782408824297	0.00272042464519728	8.34993356058078E-05	7.19094520995611E-05	7.19089712042376E-05
1.05	0	0.357795500914593	0.3207367048857	0.1558800831054	0.0425341500838083	0.00435838049299697	-0.00119944116740101	-0.00145316223200354
1.15	0	0.453630112159207	0.425422490379201	0.314771083032399	0.222745437333396	0.197874005310297	0.188482321861905	0.185237327853098
1.25	0	0.552993724707296	0.521747411776898	0.496246813098997	0.47223682017	0.468667739994002	0.467458316515499	0.467150516956005
1.35	0	0.648298186070999	0.620917077611605	0.685010489424203	0.698069404004	0.6782634011482	0.671813205373999	0.670051973560799
1.45	0	0.733112873547706	0.729279172243	0.810026267918902	0.910289048980095	0.963542098872505	0.980799740648202	0.985098167268097
1.55	0	0.803695896705401	0.831161416405299	0.916336821370098	0.984736186773301	0.999724093874397	1.0000101735731	1.0000103048614
1.65	0	0.859220461257495	0.907511116486894	0.976317969089102	0.999392882025907	1.0000009950597	1.00000124276139	1.00000124282761
1.75	0	0.900990878555001	0.953816077392702	0.994778944863102	0.999982827957195	1.0000015757527	1.00000157573381	1.0000015743557
1.85	0	0.931367294426897	0.978138447598802	0.998912906880101	0.999995202805906	0.999995681506398	0.999995682892401	0.999995688434296
1.95	0	0.952916357762401	0.98993071532	0.999797615840894	0.999996772882392	0.999996788176105	0.9999967867767	0.9999967811794
2.05	0	0.9679351321991	0.995426144071905	0.999964311353301	0.999999823213607	0.9999998236668	0.9999998236668	0.9999998236664
2.15	0	0.978273746666698	0.997935892319592	0.999993315717997	0.999999710211794	0.999999710226795	0.999999710225596	0.999999710221102
2.25	0	0.985330048584103	0.999071290093401	0.999998686312305	0.999999783919305	0.999999783919803	0.999999783919101	0.999999783916499
2.35	0	0.9901180312748	0.999582400134402	0.999999665097802	0.999999849710296	0.999999849710198	0.999999849710198	0.999999849709701
2.45	0	0.993353986212702	0.999811635376	0.999999914328802	0.999999944774599	0.999999944774599	0.999999944774599	0.999999944774697
2.55	0	0.9955351336954	0.999915766708597	0.999999958282194	0.999999964391307	0.999999964391298	0.999999964391307	0.999999964391307
2.65	0	0.997002640961702	0.999961974310706	0.999999983534501	0.999999984729998	0.999999984730007	0.9999999847299	0.9999999847299
2.75	0	0.997988796727594	0.999982880101902	0.999999989539298	0.999999989768696	0.999999989768794	0.999999989768794	0.999999989768696
2.85	0	0.998650943905099	0.999992297028793	0.999999990368305	0.999999990415406	0.999999990415299	0.999999990415299	0.999999990415299
2.95	0	0.999095292999908	0.999996560742105	0.9999999893612	0.999999989370393	0.999999989370401	0.999999989370401	0.999999989370401
3.05	0	0.999393373450497	0.999998455621496	0.999999997049494	0.999999997051404	0.999999997051502	0.999999997051502	0.999999997051502


==> pgf/old/rhoN2.dat <==
mu	L1	L2	L4	L8	L16	L32	L64	L128
-0.05	0	-0.0150191248149945	-0.00119320047859972	-0.000519217184304921	-0.000508342117502281	-0.000508320309506871	-0.000508424806806573	-0.000508424078891068
0.05	0	0.0138549980069946	-0.000174867944107149	-0.00105708011709282	-0.00106899995010679	-0.00106905870289609	-0.00106897142199358	-0.00106897593630251
0.15	0	0.0637294197009908	0.00328741551451017	-0.0007355935981046	-0.000771452102590331	-0.000771544140505398	-0.000771837303599199	-0.00077191092691109
0.25	0	0.117052682881003	0.00527663614509066	-0.0119890327525951	-0.0121579987601095	-0.0121586887764025	-0.0121585784609124	-0.0121585432850857
0.35	0	0.137529183911997	0.0322371101824004	0.01058561926639	0.0102191617212988	0.0102172902061071	0.0102167876044135	0.0102166589830865
0.45	0	0.188439454491007	0.0452455131750007	0.000387571746109927	-0.000708629748089607	-0.000709585197995466	-0.000709442025108587	-0.000709437499288868
0.55	0	0.251481507788007	0.0839739727904032	0.00331701104999027	-0.000727340780102281	-0.000742763875010155	-0.000743303773305115	-0.000743400026710362
0.65	0	0.327187705669996	0.151159202160791	0.00621594399239811	-0.0111665875161116	-0.0115359019871875	-0.011536281282698	-0.0115362812830888
0.75	0	0.426761346689996	0.267313301602812	0.0627624036837026	-0.00409466904368827	-0.0131525200837146	-0.013459109321996	-0.0134599473492081
0.85	0	0.537956551569998	0.440977809883592	0.223722610486306	0.115500162820794	0.0645165614022147	0.0452059548067041	0.040732284918299
0.95	0	0.615409290930007	0.601292803684501	0.436415984086196	0.395572617259994	0.405380192127503	0.414314760648598	0.416111422358903
1.05	0	0.818257069964989	0.810423560236301	0.6701189667484	0.645513303206115	0.64587971344709	0.645478591449197	0.645532074514392
1.15	0	0.95157803392601	0.974762937183994	0.9703159477988	0.910242795815998	0.889008186082007	0.885318306736399	0.88480679977991
1.25	0	1.120298544335	1.19000358739601	1.360031866989	1.38299742072	1.361521320361	1.34808949079201	1.344335880346
1.35	0	1.27002401643001	1.415044363502	1.69446622417599	1.880992968964	1.966329812392	1.994442644354	2.001332088521
1.45	0	1.37623835219299	1.624249001074	1.908168809386	1.994332739174	2.00163440185299	2.00172725236101	2.00172728873701
1.55	0	1.536663622628	1.789666141109	1.97858259836801	2.000853862884	2.00116394436399	2.00116409944799	2.00116409944799
1.65	0	1.624305973832	1.89354465655401	1.996212342269	2.00089519366099	2.00090798653902	2.00090798678801	2.00090798678801
1.75	0	1.701740406045	1.949806529	2.00011139480599	2.00105261347101	2.00105312880598	2.00105312880598	2.00105312880598
1.85	0	1.76957310045099	1.976801144289	2.000281316302	2.00047038441099	2.000470405185	2.000470405185	2.000470405185
1.95	0	1.78286372408301	1.98896276604699	1.996243292702	1.99627273793	1.99627273865801	1.99627273865801	1.99627273865801
2.05	0	1.87330521988699	1.99561067267	2.000420960482	2.00042784901001	2.000427849025	2.000427849025	2.000427849025
2.15	0	1.89312666141301	1.99818354077399	2.000365690349	2.000367208248	2.000367208248	2.000367208248	2.000367208248
2.25	0	1.918741033591	1.99919689358801	2.000241058071	2.000241376851	2.000241376851	2.000241376851	2.000241376851
2.35	0	1.909166107437	1.991241275052	2.00005185099201	2.00006521064001	2.00006521064001	2.00006521064001	2.00006521064001
2.45	0	1.97901914384898	2.008062878205	2.000067422626	2.00005429733599	2.00005429733599	2.00005429733599	2.00005429733599
2.55	0	1.961481900261	1.999940571623	2.000070758431	2.000070842863	2.000070842863	2.000070842863	2.000070842863


==> pgf/old/zsvd.dat <==
i	x1	y1	x2	y2
1	1	1	1	1
2	0.324374353459254	0.453604832306943	0.30181817331445	0.380309005836898
3	0.324374353459253	0.453604832306943	0.301818173314435	0.380309005836897
4	0.324374353459252	0.453604832306943	0.300750729202504	0.376288661688267
5	0.324374353459252	0.453604832306943	0.300750729202489	0.376288661688265
6	0.105218721182107	0.20575734389221	0.298294166269177	0.373240147545197
7	0.105218721182107	0.20575734389221	0.29829416626917	0.373240147545196
8	0.105218721182107	0.205757343892209	0.297823806631836	0.370837981793476
9	0.105218721182107	0.205757343892209	0.297823806631833	0.370837981793476
10	0.083063363079049	0.203129000848449	0.0910947895863341	0.144634939920651
11	0.083063363079049	0.203129000848449	0.0907771880031276	0.143105966834363
12	0.0269436246949175	0.0921402963665376	0.0907681138159942	0.143105966834362
13	0.0269436246949174	0.0921402963665375	0.0904517141209688	0.141946589451332
14	0.0269436246949174	0.0921402963665374	0.0900318307989598	0.141946589451332
15	0.0269436246949173	0.0921402963665374	0.0900307440909234	0.141593156915148
16	0.00689952228600183	0.0412613909856891	0.0898895998026034	0.141033024182441
17	inf	inf	0.0898889476714673	0.14103302418244
18	inf	inf	0.0897138999676696	0.140446035608114
19	inf	inf	0.0897119901577271	0.140446035608114
20	inf	inf	0.0895759882360098	0.139542127872247
21	inf	inf	0.0895667664970679	0.139542127872246
22	inf	inf	0.0889802962940086	0.139308207739561
23	inf	inf	0.0888399487135453	0.138411623039962
24	inf	inf	0.088839925596336	0.138411623039961
25	inf	inf	0.0886997960441243	0.13752080874066
26	inf	inf	0.0803922595306849	0.100087232139131
27	inf	inf	0.08039126155454	0.100087232139131
28	inf	inf	0.0765726480047817	0.0945366747946538
29	inf	inf	0.0765725513958139	0.0945366747946538
30	inf	inf	0.0755240820645261	0.0926856156402958
31	inf	inf	0.0755239422775958	0.0926856156402958
32	inf	inf	0.0749367933045269	0.0915155553983868
33	inf	inf	0.0749367322071116	0.0915155553983868
34	inf	inf	0.0741149244363215	0.0902415014220066
35	inf	inf	0.0741145858906537	0.0902415014220066
36	inf	inf	0.0725935474788928	0.0885495374897187
37	inf	inf	0.0725935449629269	0.0885495374897186
38	inf	inf	0.0242629722847983	0.0380640757517997
39	inf	inf	0.0242629722847978	0.0380640757517996
40	inf	inf	0.0241769785486205	0.0376616906337162
41	inf	inf	0.0241769785486199	0.0376616906337162
42	inf	inf	0.0239793517416807	0.0373565732909997
43	inf	inf	0.0239793517416795	0.0373565732909996
44	inf	inf	0.0239415807441376	0.0371161471697705
45	inf	inf	0.0239415807441362	0.0371161471697705
46	inf	inf	0.0231112212327854	0.035953148806281
47	inf	inf	0.023111221232785	0.035953148806281
48	inf	inf	0.0230295192178744	0.0355730788389391
49	inf	inf	0.0230295192178739	0.035573078838939
50	inf	inf	0.0228414268474782	0.0352848824487891
51	inf	inf	0.0228414268474777	0.035284882448789
52	inf	inf	0.0228054252283097	0.0352491743395418
53	inf	inf	0.0228054252283096	0.0352491743395418
54	inf	inf	0.02279412695146	0.0350577896863158
55	inf	inf	0.0227941269514597	0.0350577896863157
56	inf	inf	0.0227134799112668	0.0348765462670399
57	inf	inf	0.0227134799112665	0.0348765462670399
58	inf	inf	0.0226172537283605	0.0348041898921721
59	inf	inf	0.0226172537283602	0.0348041898921721
60	inf	inf	0.0225374346496069	0.0345939928569017
61	inf	inf	0.0225374346496067	0.0345939928569015
62	inf	inf	0.0225277186051612	0.0344362658645172
63	inf	inf	0.022527718605161	0.0344362658645172
64	inf	inf	0.0224922430277506	0.0343713466453333
65	inf	inf	0.0224922430277506	0.0343713466453333
66	inf	inf	0.0223693750847228	0.0343196556910323
67	inf	inf	0.0223693750847223	0.0343196556910322
68	inf	inf	0.0223532289556299	0.0341572793995747
69	inf	inf	0.0223532289556298	0.0341572793995746
70	inf	inf	0.0223179853579609	0.0339568537988264
71	inf	inf	0.0223179853579605	0.0339568537988263
72	inf	inf	0.0222902412884092	0.033937443866647
73	inf	inf	0.0222902412884088	0.0339374438666469
74	inf	inf	0.0221082707231847	0.0336817513054499
75	inf	inf	0.0221082707231844	0.0336817513054497
76	inf	inf	0.0220733882549316	0.0336761865700321
77	inf	inf	0.0220733882549315	0.0336761865700319
78	inf	inf	0.0219101214603395	0.0334649762613501
79	inf	inf	0.0219101214603393	0.03346497626135
80	inf	inf	0.0218326217064266	0.0333201869551209
81	inf	inf	0.0218326217064265	0.0333201869551208
82	inf	inf	0.0216543446744275	0.0330502424377216
83	inf	inf	0.0216543446744273	0.0330502424377214
84	inf	inf	0.0216201840288142	0.0328375317714331
85	inf	inf	0.0216201840288137	0.032837531771433
86	inf	inf	0.0186819805504646	0.0117842874855705
87	inf	inf	0.0186819805504643	0.0117842874855704
88	inf	inf	0.0177413512665633	0.0100174540372722
89	inf	inf	0.0177413512665631	0.00946191411583394
90	inf	inf	0.0171699959904875	0.00946191411583393
91	inf	inf	0.0171699959904874	0.00927664672854845
92	inf	inf	0.0165528420395998	0.00927664672854844
93	inf	inf	0.0165528420395997	0.00915953863749973
94	inf	inf	0.00646405598190897	0.00915953863749971
95	inf	inf	0.00615585790938135	0.00915240904713566
96	inf	inf	0.00615523420404863	0.00915240904713565
97	inf	inf	0.00607253356231223	0.00903202210140796
98	inf	inf	0.00607193011209671	0.00903202210140796
99	inf	inf	0.00602478526945437	0.00893718288123005
100	inf	inf	0.00602369421561612	0.00886267811454603
101	inf	inf	0.00595828332722883	0.00886267811454601
102	inf	inf	0.00595748619253872	0.00876218990392888
103	inf	inf	0.00586347220621813	0.00876218990392884
104	inf	inf	0.00583607974637675	0.00865157629934934
105	inf	inf	0.00583549715007515	0.00865157629934932
106	inf	inf	0.00578299601837251	0.00859062334662058
107	inf	inf	0.00578286662495887	0.00853113147291342
108	inf	inf	0.00573984130146357	0.00853113147291342
109	inf	inf	0.00573644235029567	0.00848217559276302
110	inf	inf	0.00570430652147339	0.00848217559276299
111	inf	inf	0.00567552550709409	0.00837509687987512
112	inf	inf	0.00567518537429795	0.00837117882888245
113	inf	inf	0.00566021337157443	0.00837117882888244
114	inf	inf	0.00565855527656233	0.00836408911560324
115	inf	inf	0.00563848778884867	0.00836408911560321
116	inf	inf	0.00563813858363866	0.00825850112261915
117	inf	inf	0.00561843479328805	0.00825850112261913
118	inf	inf	0.00561813364202865	0.00820726839689796
119	inf	inf	0.00561555675117756	0.00820726839689793
120	inf	inf	0.00559830996902934	0.00814352857889788
121	inf	inf	0.00559618890231067	0.00810366010364178
122	inf	inf	0.00557246671664578	0.00810366010364177
123	inf	inf	0.00557218442718988	0.00799084321329634
124	inf	inf	0.00556362235254486	0.00799084321329632
125	inf	inf	0.00556349470621309	0.00784102058964293
126	inf	inf	0.00555962404873206	0.00769296005717298
127	inf	inf	0.00555783100948473	0.00769296005717297
128	inf	inf	0.00555388797810218	0.00622703958986543
129	inf	inf	0.0055538359625163	0.00622703958986541
130	inf	inf	0.00549309217592829	0.00448167065813354
131	inf	inf	0.00548310317111981	0.00448167065813353
132	inf	inf	0.00548175127302781	0.00443429376689513
133	inf	inf	0.00544094995859329	0.00443429376689513
134	inf	inf	0.00543880661483757	0.00439836919982938
135	inf	inf	0.00538036950023789	0.00439836919982937
136	inf	inf	0.0053801757968451	0.00437006138802312
137	inf	inf	0.00535480507191819	0.0043700613880231
138	inf	inf	0.0053546955624562	0.0034807435857288
139	inf	inf	0.00533599641601255	0.0034807435857288
140	inf	inf	0.00533563662914107	0.00344394775157027
141	inf	inf	0.00529235827875246	0.00344394775157026
142	inf	inf	0.00529215123799246	0.00341604650314692
143	inf	inf	0.0052839265112647	0.00341604650314692
144	inf	inf	0.00528389222461547	0.00339406089958816
145	inf	inf	0.00526981909984687	0.00339406089958815
146	inf	inf	0.005182021636528	0.00292570199128643
147	inf	inf	0.00518201555339474	0.00292570199128641
148	inf	inf	0.00516393493362323	0.0028947736443349
149	inf	inf	0.00516331886280544	0.0028947736443349
150	inf	inf	0.00512154820866267	0.00287132154679854
151	inf	inf	0.00512132309628037	0.00287132154679854
152	inf	inf	0.00511337525252763	0.00285284178161986
153	inf	inf	0.00511335760415955	0.00285284178161985
154	inf	inf	0.00499699272295069	0.00257621736805552
155	inf	inf	0.00499637128306978	0.0025762173680555
156	inf	inf	0.00497893209185325	0.00236819923572874
157	inf	inf	0.00497868680865711	0.00236819923572872
158	inf	inf	0.00493838669887348	0.00234316439355032
159	inf	inf	0.0049382931145331	0.00234316439355031
160	inf	inf	0.00493054777309929	0.00232418117529115
161	inf	inf	0.00493038142619491	0.00232418117529115
162	inf	inf	0.00371856007172482	0.00230922279405378
163	inf	inf	0.00371855997932228	0.00230922279405377
164	inf	inf	0.00150237309911706	0.00117945671716255
165	inf	inf	0.00150237309911706	0.00117945671716254
166	inf	inf	0.0014304954430354	0.00111404735371009
167	inf	inf	0.00143049544303539	0.00111404735371008
168	inf	inf	0.00142612773237455	0.00109223394048234
169	inf	inf	0.00142612773237453	0.00109223394048233
170	inf	inf	0.00141124041018679	0.00107844561421624
171	inf	inf	0.00141124041018677	0.00107844561421624
172	inf	inf	0.00139997428231499	0.00106343179588644
173	inf	inf	0.00139997428231497	0.00106343179588642
174	inf	inf	0.0013845121328276	0.00104349320649314
175	inf	inf	0.00138451213282759	0.00104349320649314
176	inf	inf	0.00138063125844374	0.000979758666064958
177	inf	inf	0.00138063125844373	0.00097975866606494
178	inf	inf	0.0013587275716664	0.000969401385643713
179	inf	inf	0.00135872757166639	0.000969401385643694
180	inf	inf	0.00135597563331349	0.000961547750561556
181	inf	inf	0.00135597563331348	0.000961547750561546
182	inf	inf	0.00133979278404422	0.000955359249431027
183	inf	inf	0.00133979278404421	0.000955359249431011
184	inf	inf	0.00132990064541346	0.000916039288932947
185	inf	inf	0.00132990064541341	0.000916039288932946
186	inf	inf	0.0013294532144157	0.000865238317676708
187	inf	inf	0.00132945321441569	0.000865238317676699
188	inf	inf	0.0013151055366384	0.000848296667125584
189	inf	inf	0.00131510553663839	0.000848296667125581
190	inf	inf	0.00131447902327364	0.000837587797181837
191	inf	inf	0.00131447902327364	0.000837587797181834
192	inf	inf	0.00129692222479868	0.000825927134041872
193	inf	inf	0.00129692222479866	0.000825927134041872
194	inf	inf	0.00128816652068238	0.000810441588040581
195	inf	inf	0.00128816652068237	0.000810441588040571
196	inf	inf	0.00128633806268117	0.000769967079079321
197	inf	inf	0.00128633806268116	0.00076996707907932
198	inf	inf	0.00127246281599538	0.000727266863133213
199	inf	inf	0.00127246281599536	0.000727266863133213
200	inf	inf	0.00126772780101582	0.000713026738995276
201	inf	inf	0.00126772780101579	0.000713026738995266
202	inf	inf	0.00124976441350782	0.000704025512289781
203	inf	inf	0.00124976441350779	0.00070402551228978
204	inf	inf	0.00124635294679675	0.000694224265938805
205	inf	inf	0.00124635294679674	0.000694224265938802
206	inf	inf	0.00124033128687365	0.000681208054989535
207	inf	inf	0.00124033128687364	0.00068120805498953
208	inf	inf	0.00122699805253429	0.000623247156970415
209	inf	inf	0.00122699805253427	0.000623247156970407
210	inf	inf	0.00120168255254615	0.000588683616640538
211	inf	inf	0.00120168255254614	0.000588683616640538
212	inf	inf	0.00112235382349485	0.000577156998003169
213	inf	inf	0.00112235382349477	0.00057715699800316
214	inf	inf	0.00111838436601395	0.000569870986554273
215	inf	inf	0.00111838436601386	0.00056987098655427
216	inf	inf	0.00110925680988029	0.000561937402003727
217	inf	inf	0.00110925680988024	0.000561937402003718
218	inf	inf	0.00110750610116855	0.000551401475612743
219	inf	inf	0.00110750610116848	0.000551401475612741
220	inf	inf	0.000349238499897416	0.000257846465757426
221	inf	inf	0.00033204086631056	0.000257846465757409
222	inf	inf	0.000330808901256509	0.000243547023524202
223	inf	inf	0.000321126010886826	0.000243547023524199
224	inf	inf	0.000320747984765888	0.000238778292781448
225	inf	inf	0.000314693451864468	0.000238778292781441
226	inf	inf	0.00030916234485153	0.000235763963264567
227	inf	inf	0.00030873646357241	0.000235763963264549
228	inf	inf	0.000304971751298657	0.000232481723282782
229	inf	inf	0.000304124435025669	0.000232481723282777
230	inf	inf	0.000298987137820181	0.000228122856414292
231	inf	inf	0.000298823395945715	0.000228122856414288
232	inf	inf	0.00029498853223256	0.000138869431542575
233	inf	inf	0.000293698751469488	0.000107854619396984
234	inf	inf	0.00029368430620775	0.000107854619396983
235	inf	inf	0.000285008672492347	9.07E-05
236	inf	inf	0.000284519124364372	9.07E-05
237	inf	inf	0.000284142868229767	8.38E-05
238	inf	inf	0.000283772248833154	7.34E-05
239	inf	inf	0.000280958060045651	7.34E-05
240	inf	inf	0.000280683012214596	7.04E-05
241	inf	inf	0.000278784726365985	7.04E-05
242	inf	inf	0.000278504779689278	5.92E-05
243	inf	inf	0.000275647653056263	5.70E-05
244	inf	inf	0.000275564597888451	5.70E-05
245	inf	inf	0.000274583246771075	4.79E-05
246	inf	inf	0.000269988707941504	4.79E-05
247	inf	inf	0.000269900961157465	3.88E-05
248	inf	inf	6.95E-05	3.04E-05
249	inf	inf	6.95E-05	3.04E-05
250	inf	inf	6.60E-05	2.36E-05
251	inf	inf	6.60E-05	2.36E-05
252	inf	inf	6.38E-05	1.98E-05
253	inf	inf	6.38E-05	1.98E-05
254	inf	inf	6.16E-05	1.60E-05
255	inf	inf	6.16E-05	1.60E-05
256	inf	inf	1.38E-05	6.64E-06


==> pgf/phase_diagram.dat <==
beta	KS_ref	N1_Z4_TRG	N1_U1_K4_TRG	Hip_ref	N2_Z2_ATRG	N2_Z4_ATRG	N2_Z2_TRG
0	0.380665	0.3806	0.3806	0.3296983759	0.3375	0.333	0.33475
1	inf	0.335	inf	0.2967517401	0.3045	inf	0.3045
2	inf	0.299	inf	0.2771461717	0.2835	inf	inf
3	inf	0.277482798147636	inf	0.2679814385	0.255	inf	inf
4	inf	0.263992461748053	inf	0.2633410673	inf	inf	inf
5	0.2797	0.257	inf	0.2604408353	inf	inf	inf
6	inf	inf	inf	0.2585846868	inf	inf	inf

==> pgf/rho128.dat <==
mu	N1K2	N2K2	N4K2	N1FEG	N2FEG	N4FEG	TRGN1K1	TRGN1K2	TRGN2K2	TRGN4K2	TRGN4FEG	TRGN2FEG
0	1.36E-06	2.30E-05	0.00289606682274031	-1.48E-14	0.000260958036794416	0.00276677525975858	0	-1.14E-10	inf	inf	inf	-9.95E-05
0.06	6.68E-06	-0.000129774136932899	0.0423582647912646	2.09E-07	-0.000850731419517933	0.00390560295883506	3.91E-07	1.15E-06	inf	inf	inf	-0.000390987931927119
0.12	1.04E-06	0.000368105214576531	0.000294777685786822	-3.02E-06	-0.000275268773345753	-0.00356108605505945	2.88E-07	8.90E-06	inf	inf	inf	-0.000211664088434205
0.18	-2.12E-06	0.00101796921144389	-0.0116592682765315	-4.79E-06	0.000270768467336425	0.125631486890014	1.02E-06	9.46E-06	inf	inf	inf	-2.12E-05
0.24	1.07E-06	0.00144924418181702	-0.0168314259350784	-4.84E-06	0.000652748826324157	0.122490342140136	1.75E-06	4.81E-06	inf	inf	inf	-0.000145419676567116
0.3	3.18E-07	0.00192767504404815	-0.0106831472377777	-8.17E-06	0.000164977438258755	-0.00787756154164339	1.98E-06	1.06E-05	inf	inf	inf	-0.000291206286862078
0.36	-5.50E-06	0.00170539208867263	-0.00645130018529135	-1.11E-05	-0.000210142346072454	-0.01189595861996	-4.52E-06	2.60E-05	inf	inf	inf	-1.33E-06
0.42	-4.70E-05	0.00152086034181191	0.0019661562324913	-1.51E-05	-0.000168173904328365	-0.0120467450553718	-1.35E-05	1.61E-05	inf	inf	inf	-0.00039116939885749
0.48	-3.86E-05	0.000244363366238195	0.0149162601351745	1.98E-05	1.27E-05	-0.00969643066642452	-4.12E-06	-6.13E-06	inf	inf	inf	-0.000274700491139275
0.54	5.31E-06	1.01E-05	0.0346004795678034	2.99E-05	-1.26E-05	-0.0270608013749266	8.57E-06	-1.16E-05	inf	inf	inf	-0.00182004975806116
0.6	-3.79E-06	0.0125600265636609	0.0585372483554577	-3.65E-05	-0.000129159594456733	-0.0261908835229659	4.44E-05	-1.20E-05	inf	inf	inf	-0.00244852032508606
0.66	-7.25E-06	0.0169343095487958	0.0855479636733788	0.00854054802195137	0.0195761547139739	0.00376683730638483	0.0112017796071395	-1.04E-05	inf	inf	inf	0.0129737587282926
0.72	-2.56E-06	0.00476366605582553	-0.00310712057297972	0.0606909144185893	0.128206321296871	0.0133494557090922	0.0620586167492758	-8.37E-06	inf	inf	inf	0.116968858616673
0.78	-3.15E-06	-0.00462045035581523	0.00820929684162882	0.129807772629253	0.268428306870438	0.0551945947136367	0.128281318019415	-3.09E-06	inf	inf	inf	0.256015074786431
0.84	1.11E-06	0.0210914793970396	0.139585632143202	0.177432666893511	0.366697397644034	0.36386529594951	0.177496117515622	1.73E-05	inf	inf	inf	0.353283849485342
0.9	6.94E-05	0.212526344464988	-3.51334087971897	0.220556914940436	0.458523082958011	0.68284683386759	0.222023824779975	5.43E-05	inf	inf	inf	0.446180181230001
0.96	0.000110107282669247	0.446446119346033	-2.46786198808486	0.264948559554863	0.547858206452026	0.951802382590354	0.266235588160946	4.66E-05	inf	inf	inf	0.538087257969933
1.02	0.000322870479167273	0.5891704296393	1.33189078239789	0.312579234349797	0.64025197400387	1.15816573890569	0.31222521640919	-0.000118360555031079	inf	inf	inf	0.628768663888079
1.08	0.00553123006316418	0.724188999704441	2.27598429592334	0.363344934242267	0.736922001523108	1.41127287106393	0.361906883498746	0.00466657287657343	inf	inf	inf	0.723930564735254
1.14	0.15404632456583	0.8597525868227	3.51841534080343	0.417810390683727	0.82945987587655	1.66590964949998	0.418245524383373	0.153357717899142	inf	inf	inf	0.833687075578812
1.2	0.36433542938675	1.01281257987682	3.68730132899217	0.483627542922375	0.940638983322683	2.01342234490308	0.484537008158492	0.364090055526437	inf	inf	inf	0.964168645860322
1.26	0.485787724811752	1.23189332759138	4.34989109889173	0.5663603109283	1.10995008946472	2.57946716605723	0.567558976985112	0.485352689038502	inf	inf	inf	1.12965083973739
1.32	0.601592386534592	1.67102295228068	4.28473847039121	0.688867055183242	1.3590119861614	2.93828132213796	0.689931968998692	0.601950212163627	inf	inf	inf	1.38735415612447
1.38	0.781535453733499	2.00407289735908	4.27342121561925	0.8814961659653	1.75873572420032	3.36189773397058	0.877524422719083	0.7831630171342	inf	inf	inf	1.77256403289046
1.44	0.950210186540667	2.03303237162348	4.24166691450012	0.998082096345575	2.00456708731561	3.81994304449655	0.9948470701116	0.951036578153141	inf	inf	inf	1.99623366700856
1.5	1.00008358952825	2.02983726344711	4.22523608012266	0.999852110622825	1.99809708722183	4.01837249206975	0.999991476686671	1.00000133094993	inf	inf	inf	1.99960475276346
1.56	1.00005403714517	2.02683550241924	4.1559594523983	1.00007926615726	1.99830696334056	4.02748680364505	0.999999170423578	1.00001454624958	inf	inf	inf	1.99974390581904
1.62	0.999987970296833	2.02420980357287	4.12421509298948	1.00005050381265	1.99870194690624	4.10193314587414	0.999999253097603	1.00001200230874	inf	inf	inf	1.99982888298558
1.68	0.999990039812492	2.14994755030979	4.37084842464405	1.00002709797434	1.99874203012817	4.10953342209205	0.999999897916734	1.00000118594921	inf	inf	inf	1.99989864701027
1.74	0.999989948111175	2.15174180657351	4.28747028548176	1.00004648693645	1.99888964679783	4.03219220458384	0.999999840623281	1.00000136524023	inf	inf	inf	1.99992024941743
1.8	0.99998571353825	2.02077029838417	3.94074597975328	1.00002974554563	1.982776079577	4.02227399260627	0.999999737199389	1.00000126733715	inf	inf	inf	1.99995497352261
1.86	0.999985168707583	2.01234734361388	3.9397440849719	0.999983937861391	1.98364618468725	4.02201405398403	0.999999874600548	0.999998156126607	inf	inf	inf	1.99994960520934
1.92	0.999987749538425	2.00820195843763	3.93886037417405	0.999985704566783	2.00075564085792	4.0242914456022	0.999999909984473	0.999994926254696	inf	inf	inf	1.99989831050173
1.98	0.999982856512575	1.97761401056599	3.93822082567085	0.999987904875634	2.00065543526625	4.0169189029169	0.999999930995546	0.999997124522907	inf	inf	inf	1.99990609160978
2.04	0.999986431486492	1.97415275513279	3.93781376064481	0.999992320868858	2.00066628929867	4.01376719955313	0.999999883688573	0.999999706727779	inf	inf	inf	1.99991500617088
2.1	0.999994572431426	1.99984187401374	3.93747899999172	0.999994025521383	1.99961283185758	4.01550032074708	0.999999907262471	0.999999811054245	inf	inf	inf	1.99924331505397
2.16	0.999994798384167	1.99789208224428	3.93752813016726	0.999982345353333	1.99940241215358	4.01635651114341	0.999999987958129	0.999999798235758	inf	inf	inf	1.99993424067897
2.22	0.999990007337742	1.9977417887519	3.93791726684439	0.999983881204334	2.000983678101	4.01114702491036	0.999999992873786	0.999999786068191	inf	inf	inf	1.99977809808789
2.28	0.999991806561083	1.99964634993261	3.93869695962806	0.999996801488667	2.0015471152975	4.01072915220806	0.99999999563192	0.999999815793776	inf	inf	inf	1.99996674182594
2.34	0.999998239209748	2.002162079207	3.93916593883464	0.999998320569834	1.99992054178667	4.0041772422174	0.99999999694061	0.99999987722333	inf	inf	inf	2.00081238586949
2.4	0.999999901482083	2.00316132097756	3.93955402840413	0.9999987211765	2.00043068582034	4.00130926240945	0.999999997746543	0.999999916058857	inf	inf	inf	1.9999466367179
2.46	1.00000074858558	2.00087567849721	3.94043025313539	0.99999902997725	2.0008079351105	4.00837804092271	0.999999998289657	0.999999941691568	inf	inf	inf	1.99970746683426
2.52	1.00000054760542	2.00007242739977	inf	0.99999924051975	2.00030591388416	4.00799420324424	0.999999998715731	0.999999958317972	inf	inf	inf	1.99943440644882
2.58	0.999999728467001	2.00238238718442	inf	0.99999942040225	1.999822234825	4.00768401274325	0.999999998939374	0.999999972178966	inf	inf	inf	1.99942244479431
2.64	0.999998522495834	1.99666784209029	inf	0.999999582017833	2.00024177332242	4.00774178591166	0.999999999072942	0.999999980921047	inf	inf	inf	2.0004779298102
2.7	0.99999880157675	1.99412496766649	inf	0.999999684495082	2.00007159567625	4.00698074399653	0.999999999289335	0.999999987241602	inf	inf	inf	1.99967986748736
2.76	0.999997986675749	1.99933746719916	inf	0.999999761198667	1.99905037369308	4.04477197109956	0.999999999430881	0.999999989173013	inf	inf	inf	1.99892493876819
2.82	0.999998069354167	1.99937060065397	inf	0.999999819468167	2.00016330023983	4.04438411683075	0.999999999509281	0.999999991367631	inf	inf	inf	2.00000168063827
2.88	0.999999305207083	1.99973169834397	inf	0.999999863767167	2.00014098273608	4.00410864238084	0.999999999606056	0.99999999382924	inf	inf	inf	2.00000144858901
2.94	0.999999596272083	1.99976374072715	inf	0.999999897592916	2.00012590104034	4.00316404250113	1	0.9999999938702	inf	inf	inf	2.00000126054959
3	0.999999754251585	1.99976003457542	inf	0.999999923547333	2.00010849281091	4.00293024179898	1	0.999999994291914	inf	inf	inf	2.00000157536199
-0.03	inf	inf	inf	inf	inf	inf	inf	inf	0.000878501812540122	inf	-0.010374929376263	inf
0.03	inf	inf	inf	inf	inf	inf	inf	inf	0.0404962497928392	inf	0.00198852944303477	inf
0.09	inf	inf	inf	inf	inf	inf	inf	inf	-0.00900536586027438	inf	0.00668668365294186	inf
0.15	inf	inf	inf	inf	inf	inf	inf	inf	-0.0198330502412247	inf	-0.00572304589446423	inf
0.21	inf	inf	inf	inf	inf	inf	inf	inf	-0.0267557303982239	inf	0.10542599451974	inf
0.27	inf	inf	inf	inf	inf	inf	inf	inf	-0.0323965130856714	inf	0.116536533494453	inf
0.33	inf	inf	inf	inf	inf	inf	inf	inf	-0.0367688429127562	inf	-0.0116512165062884	inf
0.39	inf	inf	inf	inf	inf	inf	inf	inf	-0.0326387249696136	inf	-0.0552753280059548	inf
0.45	inf	inf	inf	inf	inf	inf	inf	inf	-0.0449207120330216	inf	-0.0234656387441727	inf
0.51	inf	inf	inf	inf	inf	inf	inf	inf	-0.11351285502507	inf	-0.0657382163934627	inf
0.57	inf	inf	inf	inf	inf	inf	inf	inf	-0.0489964906665197	inf	0.0122029271196607	inf
0.63	inf	inf	inf	inf	inf	inf	inf	inf	-0.0610981374537633	inf	-0.100482044825393	inf
0.69	inf	inf	inf	inf	inf	inf	inf	inf	-0.0519709651879049	inf	0.00341575279527718	inf
0.75	inf	inf	inf	inf	inf	inf	inf	inf	-0.0578557246647163	inf	0.227974367586192	inf
0.81	inf	inf	inf	inf	inf	inf	inf	inf	-0.0447181664402941	inf	0.248882087632681	inf
0.87	inf	inf	inf	inf	inf	inf	inf	inf	-0.0575547729293024	inf	0.734651009074837	inf
0.93	inf	inf	inf	inf	inf	inf	inf	inf	0.415209803750812	inf	0.832944724278455	inf
0.99	inf	inf	inf	inf	inf	inf	inf	inf	0.57888036547767	inf	1.20385730186561	inf
1.05	inf	inf	inf	inf	inf	inf	inf	inf	0.692441929812037	inf	1.36500170105558	inf
1.11	inf	inf	inf	inf	inf	inf	inf	inf	0.934151674215403	inf	1.56957325371697	inf
1.17	inf	inf	inf	inf	inf	inf	inf	inf	1.15037466259344	inf	1.97419911693298	inf
1.23	inf	inf	inf	inf	inf	inf	inf	inf	1.71655075241876	inf	2.11601341128353	inf
1.29	inf	inf	inf	inf	inf	inf	inf	inf	1.98306187679196	inf	2.49827187586338	inf
1.35	inf	inf	inf	inf	inf	inf	inf	inf	1.98102579623944	inf	2.80704307487753	inf
1.41	inf	inf	inf	inf	inf	inf	inf	inf	1.97920390845398	inf	3.26277150426079	inf
1.47	inf	inf	inf	inf	inf	inf	inf	inf	1.98163806359085	inf	3.90633162739545	inf
1.53	inf	inf	inf	inf	inf	inf	inf	inf	1.97607350263128	inf	4.07261563046178	inf
1.59	inf	inf	inf	inf	inf	inf	inf	inf	1.97480771555153	inf	4.07699875593277	inf
1.65	inf	inf	inf	inf	inf	inf	inf	inf	1.97365440471742	inf	4.18263505515761	inf
1.71	inf	inf	inf	inf	inf	inf	inf	inf	1.98203817438622	inf	4.049934959052	inf
1.77	inf	inf	inf	inf	inf	inf	inf	inf	1.97079142254151	inf	4.04298538545724	inf
1.83	inf	inf	inf	inf	inf	inf	inf	inf	1.97018861587749	inf	4.03929632169761	inf
1.89	inf	inf	inf	inf	inf	inf	inf	inf	1.96967812591283	inf	4.03272349382179	inf
1.95	inf	inf	inf	inf	inf	inf	inf	inf	1.96930374238645	inf	4.02829929700183	inf
2.01	inf	inf	inf	inf	inf	inf	inf	inf	1.96904626567136	inf	4.01898799733313	inf
2.07	inf	inf	inf	inf	inf	inf	inf	inf	1.96889445801395	inf	4.02346887731741	inf
2.13	inf	inf	inf	inf	inf	inf	inf	inf	1.96885241449586	inf	4.01749662756246	inf
2.19	inf	inf	inf	inf	inf	inf	inf	inf	1.96891236381547	inf	4.01438493302652	inf
2.25	inf	inf	inf	inf	inf	inf	inf	inf	1.96906907608002	inf	4.01348337958256	inf
2.31	inf	inf	inf	inf	inf	inf	inf	inf	1.96946492852799	inf	4.01143431857965	inf
-0.03	inf	inf	inf	inf	inf	inf	inf	inf	inf	-0.0978975076145083	inf	inf
0.03	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0983285999534308	inf	inf
0.09	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.000713233439597616	inf	inf
0.15	inf	inf	inf	inf	inf	inf	inf	inf	inf	-0.00746932245968187	inf	inf
0.21	inf	inf	inf	inf	inf	inf	inf	inf	inf	-0.0106705425001685	inf	inf
0.27	inf	inf	inf	inf	inf	inf	inf	inf	inf	-0.0104491370087167	inf	inf
0.33	inf	inf	inf	inf	inf	inf	inf	inf	inf	-0.00999820824739336	inf	inf
0.39	inf	inf	inf	inf	inf	inf	inf	inf	inf	-0.00441195385848895	inf	inf
0.45	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.00670968745151157	inf	inf
0.51	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0224465942662159	inf	inf
0.57	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.049322703286947	inf	inf
0.63	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0733365837227791	inf	inf
0.69	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0967450637875031	inf	inf
0.75	inf	inf	inf	inf	inf	inf	inf	inf	inf	-0.1099459507422	inf	inf
0.81	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.127328864246816	inf	inf
0.87	inf	inf	inf	inf	inf	inf	inf	inf	inf	-9.25295765688404	inf	inf
0.96	inf	inf	inf	inf	inf	inf	inf	inf	inf	2.23049336725311	inf	inf
1.05	inf	inf	inf	inf	inf	inf	inf	inf	inf	2.26662912887437	inf	inf
1.11	inf	inf	inf	inf	inf	inf	inf	inf	inf	2.27686178822102	inf	inf
1.17	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.18301576518728	inf	inf
1.23	inf	inf	inf	inf	inf	inf	inf	inf	inf	4.19205805876202	inf	inf
1.29	inf	inf	inf	inf	inf	inf	inf	inf	inf	4.38269355130304	inf	inf
1.35	inf	inf	inf	inf	inf	inf	inf	inf	inf	4.2703484854745	inf	inf
1.41	inf	inf	inf	inf	inf	inf	inf	inf	inf	4.23834368696664	inf	inf
1.47	inf	inf	inf	inf	inf	inf	inf	inf	inf	4.2036039971804	inf	inf
1.53	inf	inf	inf	inf	inf	inf	inf	inf	inf	4.16850103245059	inf	inf
1.59	inf	inf	inf	inf	inf	inf	inf	inf	inf	4.13449891940643	inf	inf
1.65	inf	inf	inf	inf	inf	inf	inf	inf	inf	4.10306392172862	inf	inf
1.71	inf	inf	inf	inf	inf	inf	inf	inf	inf	4.62551362631439	inf	inf
1.77	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.94124309311034	inf	inf
1.83	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.94024784600522	inf	inf
1.89	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.93923927802556	inf	inf
1.95	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.9384805202796	inf	inf
2.01	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.93796014326482	inf	inf
2.07	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.93766642059212	inf	inf
2.13	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.93747319287361	inf	inf
2.19	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.93758253945737	inf	inf
2.25	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.93806901592036	inf	inf
2.31	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.93932417793922	inf	inf
2.37	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.93900706996479	inf	inf
2.43	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.93982173933338	inf	inf
2.49	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.94075980233961	inf	inf
2.55	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.94874050628425	inf	inf
2.61	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.94290463548638	inf	inf
2.67	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.94116085780685	inf	inf
2.73	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.946850995581	inf	inf
2.79	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.94805333977922	inf	inf
2.85	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.94216122467033	inf	inf
2.91	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.95624103624528	inf	inf
2.97	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.95122635357522	inf	inf
3.03	inf	inf	inf	inf	inf	inf	inf	inf	inf	3.95274259511016	inf	inf


==> pgf/svd.dat <==
i	SxFEG1	SyFEG1	SxFEG2	SyFEG2	SxZ21	SyZ21	SxZ22	SyZ22
1	1	1	1	1	1	1	1	1
2	0.383796	0.383796	0.346724	0.346726	0.403086	0.403086	0.326672	0.326672
3	0.383796	0.383796	0.346724	0.346726	0.403086	0.403086	0.326672	0.326672
4	0.383796	0.383796	0.344925	0.343964	0.403086	0.403086	0.326672	0.326672
5	0.383796	0.383796	0.344925	0.343964	0.403086	0.403086	0.326672	0.326672
6	0.147299	0.147299	0.341824	0.338835	0.162478	0.162478	0.326672	0.326672
7	0.147299	0.147299	0.341824	0.338835	0.162478	0.162478	0.326672	0.326672
8	0.147299	0.147299	0.337807	0.337255	0.162478	0.162478	0.326672	0.326672
9	0.147299	0.147299	0.337807	0.337255	0.162478	0.162478	0.326672	0.326672
10	0.147299	0.147299	0.120217	0.120219	0.12179	0.12179	0.106715	0.106715
11	0.147299	0.147299	0.119594	0.119261	0.12179	0.12179	0.106715	0.106715
12	0.0565329	0.0565329	0.119594	0.119261	0.0490917	0.0490917	0.106715	0.106715
13	0.0565329	0.0565329	0.118973	0.118311	0.0490917	0.0490917	0.106715	0.106715
14	0.0565329	0.0565329	0.118518	0.117483	0.0490917	0.0490917	0.106715	0.106715
15	0.0565329	0.0565329	0.118518	0.117483	0.0490917	0.0490917	0.106715	0.106715
16	0.0216971	0.0216971	0.117903	0.116935	0.0148327	0.0148327	0.106715	0.106715
17	inf	inf	0.117903	0.116935	inf	inf	0.106715	0.106715
18	inf	inf	0.117126	0.116547	inf	inf	0.106715	0.106715
19	inf	inf	0.117126	0.116547	inf	inf	0.106715	0.106715
20	inf	inf	0.116843	0.116004	inf	inf	0.106715	0.106715
21	inf	inf	0.116518	0.116004	inf	inf	0.106715	0.106715
22	inf	inf	0.116518	0.114809	inf	inf	0.106715	0.106715
23	inf	inf	0.11547	0.114274	inf	inf	0.106715	0.106715
24	inf	inf	0.11547	0.114274	inf	inf	0.106715	0.106715
25	inf	inf	0.114113	0.113741	inf	inf	0.106715	0.106715
26	inf	inf	0.107721	0.108245	inf	inf	0.0711523	0.0711523
27	inf	inf	0.107721	0.108245	inf	inf	0.0711523	0.0711523
28	inf	inf	0.103005	0.103983	inf	inf	0.0711523	0.0711523
29	inf	inf	0.103005	0.103983	inf	inf	0.0711523	0.0711523
30	inf	inf	0.0998841	0.102724	inf	inf	0.0711523	0.0711523
31	inf	inf	0.0998841	0.102724	inf	inf	0.0711523	0.0711523
32	inf	inf	0.0983181	0.10094	inf	inf	0.0711523	0.0711523
33	inf	inf	0.0983181	0.10094	inf	inf	0.0711523	0.0711523
34	inf	inf	0.0964972	0.0977048	inf	inf	0.0711523	0.0711523
35	inf	inf	0.0964972	0.0977048	inf	inf	0.0711523	0.0711523
36	inf	inf	0.0934902	0.0968159	inf	inf	0.0711523	0.0711523
37	inf	inf	0.0934902	0.0968159	inf	inf	0.0711523	0.0711523
38	inf	inf	0.0373494	0.0375313	inf	inf	0.0232435	0.0232435
39	inf	inf	0.0373494	0.0375313	inf	inf	0.0232435	0.0232435
40	inf	inf	0.0371556	0.0372322	inf	inf	0.0232435	0.0232435
41	inf	inf	0.0371556	0.0372322	inf	inf	0.0232435	0.0232435
42	inf	inf	0.0368215	0.036677	inf	inf	0.0232435	0.0232435
43	inf	inf	0.0368215	0.036677	inf	inf	0.0232435	0.0232435
44	inf	inf	0.0363888	0.0365061	inf	inf	0.0232435	0.0232435
45	inf	inf	0.0363888	0.0365061	inf	inf	0.0232435	0.0232435
46	inf	inf	0.0357144	0.0360537	inf	inf	0.0232435	0.0232435
47	inf	inf	0.0357144	0.0360537	inf	inf	0.0232435	0.0232435
48	inf	inf	0.0355291	0.0357665	inf	inf	0.0232435	0.0232435
49	inf	inf	0.0355291	0.0357665	inf	inf	0.0232435	0.0232435
50	inf	inf	0.0352097	0.0356171	inf	inf	0.0232435	0.0232435
51	inf	inf	0.0352097	0.0356171	inf	inf	0.0232435	0.0232435
52	inf	inf	0.0347959	0.0353333	inf	inf	0.0232435	0.0232435
53	inf	inf	0.0347959	0.0353333	inf	inf	0.0232435	0.0232435
54	inf	inf	0.0346322	0.0352331	inf	inf	0.0232435	0.0232435
55	inf	inf	0.0346322	0.0352331	inf	inf	0.0232435	0.0232435
56	inf	inf	0.0344525	0.0350689	inf	inf	0.0232435	0.0232435
57	inf	inf	0.0344525	0.0350689	inf	inf	0.0232435	0.0232435
58	inf	inf	0.0341428	0.0349985	inf	inf	0.0232435	0.0232435
59	inf	inf	0.0341428	0.0349985	inf	inf	0.0232435	0.0232435
60	inf	inf	0.0340892	0.0348064	inf	inf	0.0232435	0.0232435
61	inf	inf	0.0340892	0.0348064	inf	inf	0.0232435	0.0232435
62	inf	inf	0.0116038	0.0117169	inf	inf	0.00506265	0.00506265
63	inf	inf	0.0110958	0.0112556	inf	inf	0.00506265	0.00506265
64	inf	inf	0.0110958	0.0112556	inf	inf	0.00506265	0.00506265

